Superconductivity of anomalous pseudospin

Spin-orbit coupling driven by broken inversion symmetry ($I$) is known to lead to unusual magnetic response of superconductors, including extremely large critical fields for spin-singlet superconductors. This unusual response is also known to appear in materials that have $I$, provided there is local $I$-breaking: fermions participating in superconductivity reside on crystal sites that lack $I$. Here we show that this unusual response exists even when the crystal sites preserve $I$. Indeed, we argue that the symmetry of Kramers degenerate fermionic pseudospin is more relevant than the local crystal site symmetry. We examine and classify non-symmorphic materials with momentum space spin-textures that exhibit an anomalous pseudospin with different symmetry properties than usual spin-1/2. We find that this anomalous pseudospin does not depend on the existence of local $I$ breaking crystal sites and it optimizes the unusual magnetic response traditionally associated with locally noncentrosymmetric superconductors, dramatically extending the range of relevant materials. We further show this anomalous pseudospin leads to fully gapped `nodal' superconductors and provides additional insight into the breakdown of Blount's theorem for pseudospin triplet superconductors. We apply our results to UPt$_3$, BiS$_2$-based superconductors, Fe-based superconductors, and paramagnetic UCoGe.

==> refs_prevbib.txt <==

@article{shiozaki:2016,
  title = {Topology of nonsymmorphic crystalline insulators and superconductors},
  author = {Shiozaki, Ken and Sato, Masatoshi and Gomi, Kiyonori},
  journal = {Phys. Rev. B},
  volume = {93},
  issue = {19},
  pages = {195413},
  numpages = {28},
  year = {2016},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.93.195413},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.93.195413}
}





@article{Chiu:2016,
  title = {Classification of topological quantum matter with symmetries},
  author = {Chiu, Ching-Kai and Teo, Jeffrey C. Y. and Schnyder, Andreas P. and Ryu, Shinsei},
  journal = {Rev. Mod. Phys.},
  volume = {88},
  issue = {3},
  pages = {035005},
  numpages = {63},
  year = {2016},
  month = {Aug},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.88.035005},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.88.035005}
}


@article{Watanabe:2015,
  title = {Odd-parity superconductivity by competing spin-orbit coupling and orbital effect in artificial heterostructures},
  author = {Watanabe, Tatsuya and Yoshida, Tomohiro and Yanase, Youichi},
  journal = {Phys. Rev. B},
  volume = {92},
  issue = {17},
  pages = {174502},
  numpages = {14},
  year = {2015},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.92.174502},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.92.174502}
}

@article{Sato:2010,
  title = {Topological odd-parity superconductors},
  author = {Sato, Masatoshi},
  journal = {Phys. Rev. B},
  volume = {81},
  issue = {22},
  pages = {220504},
  numpages = {4},
  year = {2010},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.81.220504},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.81.220504}
}

@article{Shiozaki:2014,
  title = {Topology of crystalline insulators and superconductors},
  author = {Shiozaki, Ken and Sato, Masatoshi},
  journal = {Phys. Rev. B},
  volume = {90},
  issue = {16},
  pages = {165114},
  numpages = {41},
  year = {2014},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.90.165114},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.90.165114}
}


@book{Bradley:1972,
	author = {C. J. Bradley and A. P. Cracknell},
	publisher = {(Oxford University Press)},
	title = {The Mathematical Theory of Symmetry in Solids},
	year = {1972}
}

@article{Blount:1985,
  title = {Symmetry properties of triplet superconductors},
  author = {Blount, E. I.},
  journal = {Phys. Rev. B},
  volume = {32},
  issue = {5},
  pages = {2935--2944},
  numpages = {0},
  year = {1985},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.32.2935},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.32.2935}
}

@article{Micklitz:2009,
  title = {Odd parity and line nodes in nonsymmorphic superconductors},
  author = {Micklitz, T. and Norman, M. R.},
  journal = {Phys. Rev. B},
  volume = {80},
  issue = {10},
  pages = {100506},
  numpages = {4},
  year = {2009},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.80.100506},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.80.100506}
}

@article{Yanase:2017,
  title = {{M\"obius topological superconductivity in ${\mathrm{UPt}}_{3}$}},
  author = {Yanase, Youichi and Shiozaki, Ken},
  journal = {Phys. Rev. B},
  volume = {95},
  issue = {22},
  pages = {224514},
  numpages = {19},
  year = {2017},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.95.224514},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.95.224514}
}



@article{Daido:2019,
  title = {Z$_{4}$ Topological Superconductivity in UCoGe},
  author = {Daido, Akito and Yoshida, Tsuneya and Yanase, Youichi},
  journal = {Phys. Rev. Lett.},
  volume = {122},
  issue = {22},
  pages = {227001},
  numpages = {7},
  year = {2019},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.122.227001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.227001}
}


@article{Yanase:2016,
  title = {{Nonsymmorphic Weyl superconductivity in ${\mathrm{UPt}}_{3}$ based on ${E}_{2u}$ representation}},
  author = {Yanase, Youichi},
  journal = {Phys. Rev. B},
  volume = {94},
  issue = {17},
  pages = {174502},
  numpages = {6},
  year = {2016},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.94.174502},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.94.174502}
}

@article{Nakamura:2017,
  title = {Odd-parity superconductivity in bilayer transition metal dichalcogenides},
  author = {Nakamura, Yasuharu and Yanase, Youichi},
  journal = {Phys. Rev. B},
  volume = {96},
  issue = {5},
  pages = {054501},
  numpages = {11},
  year = {2017},
  month = {Aug},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.96.054501},
}
@article{Wang:2019,
  title = {{Type-II Ising} Superconductivity in Two-Dimensional Materials with Spin-Orbit Coupling},
  author = {Wang, Chong and Lian, Biao and Guo, Xiaomi and Mao, Jiahao and Zhang, Zetao and Zhang, Ding and Gu, Bing-Lin and Xu, Yong and Duan, Wenhui},
  journal = {Phys. Rev. Lett.},
  volume = {123},
  issue = {12},
  pages = {126402},
  numpages = {6},
  year = {2019},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.123.126402},
}
@article {Falson:2020,
	author = {Falson, Joseph and Xu, Yong and Liao, Menghan and Zang, Yunyi and Zhu, Kejing and Wang, Chong and Zhang, Zetao and Liu, Hongchao and Duan, Wenhui and He, Ke and Liu, Haiwen and Smet, Jurgen H. and Zhang, Ding and Xue, Qi-Kun},
	title = {{Type-II Ising pairing in few-layer stanene}},
	volume = {367},
	number = {6485},
	pages = {1454--1457},
	year = {2020},
	doi = {10.1126/science.aax3873},
	publisher = {American Association for the Advancement of Science},
	issn = {0036-8075},
	journal = {Science}
}

@article{Cavanagh:2022,
title={{Nonsymmorphic Symmetry and Field-Driven Odd-Parity Pairing in CeRh$_2$As$_2$}},
author={Cavanagh, D. C. and Shishidou, T. and Weinert, M. and Brydon, P. M. R. and Agterberg, D. F.},
journal={Physical Review B},
volume={105},
number={2},
year={2022},
month={Jan},
doi={10.1103/PhysRevB.105.L020505},
url={http://dx.doi.org/10.1103/PhysRevB.105.L020505}
}
   
@article{Anderson:1985,
  title = {Further consequences of symmetry in heavy-electron superconductors},
  author = {Anderson, P. W.},
  journal = {Phys. Rev. B},
  volume = {32},
  issue = {1},
  pages = {499--499},
  numpages = {0},
  year = {1985},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.32.499},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.32.499}
}

   
  
@article{Fu:2015,
  title = {Parity-Breaking Phases of Spin-Orbit-Coupled Metals with Gyrotropic, Ferroelectric, and Multipolar Orders},
  author = {Fu, Liang},
  journal = {Phys. Rev. Lett.},
  volume = {115},
  issue = {2},
  pages = {026401},
  numpages = {5},
  year = {2015},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.115.026401},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.115.026401}
}



@article{Barzykin:2002,
	author = {Barzykin, Victor and Gor'kov, Lev P.},
	journal = {Phys. Rev. Lett.},
	month = {Nov},
	pages = {227002},
	title = {Inhomogeneous Stripe Phase Revisited for Surface Superconductivity},
	volume = {89},
	year = {2002}}


@article{Michaeli:2012,
	author = {Michaeli, Karen and Potter, Andrew C. and Lee, Patrick A.},
	journal = {Phys. Rev. Lett.},
	month = {Mar},
	pages = {117003},
	title = {Superconducting and Ferromagnetic Phases in ${\mathrm{SrTiO}}_{3}/{\mathrm{LaAlO}}_{3}$ Oxide Interface Structures: Possibility of Finite Momentum Pairing},
	volume = {108},
	year = {2012}}


@article{Matsutomi:2020,
	author = {Masutomi, Ryuichi and Okamoto, Tohru and Yanase, Youichi},
	date-added = {2022-01-28 14:42:27 +0100},
	date-modified = {2022-01-28 14:43:06 +0100},
	doi = {10.1103/PhysRevB.101.184502},
	issue = {18},
	journal = {Phys. Rev. B},
	month = {May},
	numpages = {5},
	pages = {184502},
	publisher = {American Physical Society},
	title = {Unconventional superconducting phases in multilayer films with layer-dependent Rashba spin-orbit interactions},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.101.184502},
	volume = {101},
	year = {2020},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevB.101.184502},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevB.101.184502},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBXLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMC9NYXN1dG9taU9rYW1vdG9ZYW5hc2UvUGh5cy4gUmV2LiBCMTAxLjE4NDUwMnkucGRmTxEB7AAAAAAB7AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////G1BoeXMuIFJldi4gQjEwMS4xODQ1MDJ5LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABVNYXN1dG9taU9rYW1vdG9ZYW5hc2UAAAIAZS86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAyMDpNYXN1dG9taU9rYW1vdG9ZYW5hc2U6UGh5cy4gUmV2LiBCMTAxLjE4NDUwMnkucGRmAAAOADgAGwBQAGgAeQBzAC4AIABSAGUAdgAuACAAQgAxADAAMQAuADEAOAA0ADUAMAAyAHkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAGNVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8yMDIwL01hc3V0b21pT2thbW90b1lhbmFzZS9QaHlzLiBSZXYuIEIxMDEuMTg0NTAyeS5wZGYAABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAH4AAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACbg==}}


@article{Hoshi:2022,
	doi = {10.1038/s41598-021-04393-3},
  
	url = {https://doi.org/10.1038/41598-021-04393-3},
  
	year = 2022,
	month = {jan},
  
	publisher = {Springer Science and Business Media {LLC}
},
  
	volume = {12},
  
	number = {1},
  
	author = {Kazuhisa Hoshi and Ryosuke Kurihara and Yosuke Goto and Masashi Tokunaga and Yoshikazu Mizuguchi},
  
	title = {{Extremely high upper critical field in {BiCh}$_2$-based (Ch: S and Se) layered superconductor {LaO}$_{0.5}$F$_{0.5}$BiS$_{2-x}$Se$_x$ (x{\hspace{0.167em}}={\hspace{0.167em}}0.22 and 0.69)}},
  
	journal = {Scientific Reports}
}




@article{Schnyder:2008,
	author = {Schnyder, Andreas P. and Ryu, Shinsei and Furusaki, Akira and Ludwig, Andreas W. W.},
	date-added = {2022-01-05 16:13:30 +0100},
	date-modified = {2022-01-05 16:13:30 +0100},
	doi = {10.1103/PhysRevB.78.195125},
	issue = {19},
	journal = {Phys. Rev. B},
	month = {Nov},
	numpages = {22},
	pages = {195125},
	publisher = {American Physical Society},
	title = {Classification of topological insulators and superconductors in three spatial dimensions},
	url = {http://link.aps.org/doi/10.1103/PhysRevB.78.195125},
	volume = {78},
	year = {2008},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBaLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAwOC9TY2hueWRlclJ5dUZ1cnVzYWtpTHVkd2lnL1BoeXMuIFJldi4gQjc4LjE5NTEyNWEucGRmTxEB8gAAAAAB8gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////GlBoeXMuIFJldi4gQjc4LjE5NTEyNWEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABlTY2hueWRlclJ5dUZ1cnVzYWtpTHVkd2lnAAACAGgvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjIwMDg6U2NobnlkZXJSeXVGdXJ1c2FraUx1ZHdpZzpQaHlzLiBSZXYuIEI3OC4xOTUxMjVhLnBkZgAOADYAGgBQAGgAeQBzAC4AIABSAGUAdgAuACAAQgA3ADgALgAxADkANQAxADIANQBhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBmVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAwOC9TY2hueWRlclJ5dUZ1cnVzYWtpTHVkd2lnL1BoeXMuIFJldi4gQjc4LjE5NTEyNWEucGRmABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAIEAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACdw==},
	bdsk-url-1 = {http://link.aps.org/doi/10.1103/PhysRevB.78.195125},
	bdsk-url-2 = {http://dx.doi.org/10.1103/PhysRevB.78.195125}}



@article{Nogaki:2021,
	author = {Nogaki, Kosuke and Daido, Akito and Ishizuka, Jun and Yanase, Youichi},
	date-added = {2022-01-04 16:35:06 +0100},
	date-modified = {2022-01-04 16:35:06 +0100},
	doi = {10.1103/PhysRevResearch.3.L032071},
	issue = {3},
	journal = {Phys. Rev. Research},
	month = {Sep},
	numpages = {8},
	pages = {L032071},
	publisher = {American Physical Society},
	title = {Topological crystalline superconductivity in locally noncentrosymmetric ${\mathrm{CeRh}}_{2}{\mathrm{As}}_{2}$},
	url = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.L032071},
	volume = {3},
	year = {2021},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBhLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMS9Ob2dha2lEYWlkb0lzaGl6dWthWWFuYXNlL1BoeXMuIFJldi4gUmVzZWFyY2gzLkwwMzIwNzF2LnBkZk8RAhAAAAAAAhAAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9QaHlzLiBSZXYuIFJlc2VhcmMjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAAZTm9nYWtpRGFpZG9Jc2hpenVrYVlhbmFzZQAAAgBvLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDIxOk5vZ2FraURhaWRvSXNoaXp1a2FZYW5hc2U6UGh5cy4gUmV2LiBSZXNlYXJjaDMuTDAzMjA3MXYucGRmAAAOAEQAIQBQAGgAeQBzAC4AIABSAGUAdgAuACAAUgBlAHMAZQBhAHIAYwBoADMALgBMADAAMwAyADAANwAxAHYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAG1Vc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8yMDIxL05vZ2FraURhaWRvSXNoaXp1a2FZYW5hc2UvUGh5cy4gUmV2LiBSZXNlYXJjaDMuTDAzMjA3MXYucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJACIAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAApw=},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.L032071},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevResearch.3.L032071}}





@article{Disalvo:1973,
	abstract = {A new polymorph of the layered compound tantalum disulfide, 4Hb-TaS2, has been prepared in single crystal form. Measurements of magnetic susceptibility, electrical resistivity, and differential heat capacity show two first order transitions at 20 and 315$\,^{\circ}$K. The 315$\,^{\circ}$K transition involves only a small volume and enthalpy change, as in the previously observed transitions of another polymorph, 1T-TaS2. The resistivity measurements show metallic like conductivity, as in 2H-TaS2, when the current is parallel to the layers, but semiconducting like conductivity, as in 1T-TaS2, when perpendicular to the layers. The properties of 4Hb-TaS2 are moderately well described as a `mix' of those of 1T-TaS2 and 2H-TaS2.},
	author = {F.J. {Di Salvo} and B.G. Bagley and J.M. Voorhoeve and J.V. Waszczak},
	date-added = {2021-12-23 10:03:04 +0100},
	date-modified = {2021-12-23 10:03:04 +0100},
	doi = {https://doi.org/10.1016/S0022-3697(73)80034-4},
	issn = {0022-3697},
	journal = {Journal of Physics and Chemistry of Solids},
	number = {8},
	pages = {1357-1362},
	title = {Preparation and properties of a new polytype of tantalum disulfide (4Hb-TaS2)},
	url = {https://www.sciencedirect.com/science/article/pii/S0022369773800344},
	volume = {34},
	year = {1973},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCBLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk3My9EaSBTYWx2b0JhZ2xleVZvb3Job2V2ZVdhc3pjemFrL0pvdXJuYWwgb2YgUGh5c2ljcyBhbmQgQ2hlbWlzdHJ5IG9mIFNvbGlkczM0LjEzNTctMTM2MmgucGRmTxECigAAAAACigACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0pvdXJuYWwgb2YgUGh5c2ljcyNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAAB9EaSBTYWx2b0JhZ2xleVZvb3Job2V2ZVdhc3pjemFrAAACAI8vOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5NzM6RGkgU2Fsdm9CYWdsZXlWb29yaG9ldmVXYXN6Y3phazpKb3VybmFsIG9mIFBoeXNpY3MgYW5kIENoZW1pc3RyeSBvZiBTb2xpZHMzNC4xMzU3LTEzNjJoLnBkZgAADgB4ADsASgBvAHUAcgBuAGEAbAAgAG8AZgAgAFAAaAB5AHMAaQBjAHMAIABhAG4AZAAgAEMAaABlAG0AaQBzAHQAcgB5ACAAbwBmACAAUwBvAGwAaQBkAHMAMwA0AC4AMQAzADUANwAtADEAMwA2ADIAaAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAjVVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzE5NzMvRGkgU2Fsdm9CYWdsZXlWb29yaG9ldmVXYXN6Y3phay9Kb3VybmFsIG9mIFBoeXNpY3MgYW5kIENoZW1pc3RyeSBvZiBTb2xpZHMzNC4xMzU3LTEzNjJoLnBkZgAAEwABLwAAFQACAAv//wAAAAgADQAaACQAqAAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAM2},
	bdsk-url-1 = {https://www.sciencedirect.com/science/article/pii/S0022369773800344},
	bdsk-url-2 = {https://doi.org/10.1016/S0022-3697(73)80034-4}}

@article{Ribak:2020,
	abstract = {Van der Waals materials offer unprecedented control of electronic properties via stacking of different types of two-dimensional materials. A fascinating frontier, largely unexplored, is the stacking of strongly correlated phases of matter. We study 4Hb-TaS2, which naturally realizes an alternating stacking of 1T-TaS2 and 1H-TaS2 structures. The former is a well-known Mott insulator, which has recently been proposed to host a gapless spin-liquid ground state. The latter is a superconductor known to also host a competing charge density wave state. This raises the question of how these two components affect each other when stacked together. We find a superconductor with a Tc of 2.7 Kelvin and anomalous properties, of which the most notable one is a signature of time-reversal symmetry breaking, abruptly appearing at the superconducting transition. This observation is consistent with a chiral superconducting state.},
	arxiv = {1905.02225},
	author = {Ribak, A. and Skiff, R. Majlin and Mograbi, M. and Rout, P. K. and Fischer, M. H. and Ruhman, J. and Chashka, K. and Dagan, Y. and Kanigel, A.},
	date-added = {2021-12-23 09:58:07 +0100},
	date-modified = {2021-12-23 09:58:07 +0100},
	doi = {10.1126/sciadv.aax9480},
	elocation-id = {eaax9480},
	eprint = {https://advances.sciencemag.org/content/6/13/eaax9480.full.pdf},
	journal = {Science Advances},
	month = {April},
	number = {13},
	pages = {aax9480},
	publisher = {American Association for the Advancement of Science},
	title = {Chiral superconductivity in the alternate stacking compound 4Hb-TaS2},
	url = {https://advances.sciencemag.org/content/6/13/eaax9480},
	volume = {6},
	year = {2020},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxB6Li4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMC9SaWJha1NraWZmTW9ncmFiaVJvdXRGaXNjaGVyUnVobWFuQ2hhc2hrYURhZ2FuS2FuaWdlbC9TY2llbmNlIEFkdmFuY2VzNi5hYXg5NDgwYS5wZGZPEQJAAAAAAAJAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8eU2NpZW5jZSBBZHZhbmNlczYuYWF4OTQ4MGEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAH1JpYmFrU2tpZmZNb2dyYWJpUm91dEZpc2NoZXIjNTMAAAIAiC86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAyMDpSaWJha1NraWZmTW9ncmFiaVJvdXRGaXNjaGVyUnVobWFuQ2hhc2hrYURhZ2FuS2FuaWdlbDpTY2llbmNlIEFkdmFuY2VzNi5hYXg5NDgwYS5wZGYADgA+AB4AUwBjAGkAZQBuAGMAZQAgAEEAZAB2AGEAbgBjAGUAcwA2AC4AYQBhAHgAOQA0ADgAMABhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgCGVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAyMC9SaWJha1NraWZmTW9ncmFiaVJvdXRGaXNjaGVyUnVobWFuQ2hhc2hrYURhZ2FuS2FuaWdlbC9TY2llbmNlIEFkdmFuY2VzNi5hYXg5NDgwYS5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAoQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAALl},
	bdsk-url-1 = {https://advances.sciencemag.org/content/6/13/eaax9480},
	bdsk-url-2 = {https://doi.org/10.1126/sciadv.aax9480}}





@article{Agterberg:2003,
	abstract = {This paper discusses two physical systems in which the application of magnetic fields leads to new and novel consequences. The first relates to superconductivity at surfaces or at the interface between two differing materials. It is shown that a field applied in the plane leads to a new invariant in the Ginzburg--Landau theory which has non-trivial consequences. It is also shown that bulk unconventional superconductors develop an anomalous London theory near phase transitions between two different superconductors. This leads to qualitatively new vortex physics near Hc1. This theory is applied to CeIn3 where it is shown that multiple superconducting phases are likely.},
	author = {D.F. Agterberg},
	date-added = {2021-12-22 16:01:19 +0100},
	date-modified = {2021-12-22 16:01:19 +0100},
	doi = {https://doi.org/10.1016/S0921-4534(03)00634-8},
	issn = {0921-4534},
	journal = {Physica C: Superconductivity},
	keywords = {Unconventional superconductors, Vortex, Phenomenological},
	note = {Proceedings of the 3rd Polish-US Workshop on Superconductivity and Magnetism of Advanced Materials},
	number = {1},
	pages = {13-16},
	title = {Novel magnetic field effects in unconventional superconductors},
	url = {https://www.sciencedirect.com/science/article/pii/S0921453403006348},
	volume = {387},
	year = {2003},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBZLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAwMy9BZ3RlcmJlcmcvUGh5c2ljYSBDIFN1cGVyY29uZHVjdGl2aXR5Mzg3LjEzLTE2ei5wZGZPEQIAAAAAAAIAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fUGh5c2ljYSBDIFN1cGVyY29uI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAACUFndGVyYmVyZwAAAgBnLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDAzOkFndGVyYmVyZzpQaHlzaWNhIEMgU3VwZXJjb25kdWN0aXZpdHkzODcuMTMtMTZ6LnBkZgAADgBUACkAUABoAHkAcwBpAGMAYQAgAEMAIABTAHUAcABlAHIAYwBvAG4AZAB1AGMAdABpAHYAaQB0AHkAMwA4ADcALgAxADMALQAxADYAegAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAZVVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMDMvQWd0ZXJiZXJnL1BoeXNpY2EgQyBTdXBlcmNvbmR1Y3Rpdml0eTM4Ny4xMy0xNnoucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJACAAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAoQ=},
	bdsk-url-1 = {https://www.sciencedirect.com/science/article/pii/S0921453403006348},
	bdsk-url-2 = {https://doi.org/10.1016/S0921-4534(03)00634-8}}

@article{Adenwalla:1990,
	author = {Adenwalla, S. and Lin, S. W. and Ran, Q. Z. and Zhao, Z. and Ketterson, J. B. and Sauls, J. A. and Taillefer, L. and Hinks, D. G. and Levy, M. and Sarma, Bimal K.},
	date-added = {2021-12-22 13:04:59 +0100},
	date-modified = {2021-12-22 13:04:59 +0100},
	doi = {10.1103/PhysRevLett.65.2298},
	issue = {18},
	journal = {Phys. Rev. Lett.},
	month = {Oct},
	numpages = {0},
	pages = {2298--2301},
	publisher = {American Physical Society},
	title = {Phase diagram of ${\mathrm{UPt}}_{3}$ from ultrasonic velocity measurements},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.65.2298},
	volume = {65},
	year = {1990},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCBLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk5MC9BZGVud2FsbGFMaW5SYW5aaGFvS2V0dGVyc29uU2F1bHNUYWlsbGVmZXJIaW5rc0xldnlTYXJtYS9QaHlzLiBSZXYuIExldHQuNjUuMjI5OC0tMjMwMXgucGRmTxECWAAAAAACWAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1BoeXMuIFJldi4gTGV0dC42NSNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAAB9BZGVud2FsbGFMaW5SYW5aaGFvS2V0dGVyc29uIzI1AAACAI8vOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5OTA6QWRlbndhbGxhTGluUmFuWmhhb0tldHRlcnNvblNhdWxzVGFpbGxlZmVySGlua3NMZXZ5U2FybWE6UGh5cy4gUmV2LiBMZXR0LjY1LjIyOTgtLTIzMDF4LnBkZgAADgBGACIAUABoAHkAcwAuACAAUgBlAHYALgAgAEwAZQB0AHQALgA2ADUALgAyADIAOQA4AC0ALQAyADMAMAAxAHgALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAI1Vc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8xOTkwL0FkZW53YWxsYUxpblJhblpoYW9LZXR0ZXJzb25TYXVsc1RhaWxsZWZlckhpbmtzTGV2eVNhcm1hL1BoeXMuIFJldi4gTGV0dC42NS4yMjk4LS0yMzAxeC5wZGYAABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAKgAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAADBA==},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.65.2298},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.65.2298}}

@article{Schertenleib:2021,
	arxiv = {2101.08821},
	author = {Schertenleib, Eric G. and Fischer, Mark H. and Sigrist, Manfred},
	date-added = {2021-12-22 10:28:51 +0100},
	date-modified = {2021-12-22 10:28:51 +0100},
	doi = {10.1103/PhysRevResearch.3.023179},
	issue = {2},
	journal = {Phys. Rev. Research},
	month = {Jun},
	numpages = {10},
	pages = {023179},
	publisher = {American Physical Society},
	title = {Unusual $H\text{\ensuremath{-}}T$ phase diagram of $\mathrm{Ce}{\mathrm{Rh}}_{2}{\mathrm{As}}_{2}$: The role of staggered noncentrosymmetricity},
	url = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.023179},
	volume = {3},
	year = {2021},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBSLi4vQmliRGVzay9QYXBlcnMvMjAyMS9TY2hlcnRlbmxlaWJGaXNjaGVyU2lncmlzdC9QaHlzLiBSZXYuIFJlc2VhcmNoMy4wMjMxNzlnLnBkZk8RAi4AAAAAAi4AAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9QaHlzLiBSZXYuIFJlc2VhcmMjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAEABQAACiBjdQAAAAAAAAAAAAAAAAAaU2NoZXJ0ZW5sZWliRmlzY2hlclNpZ3Jpc3QAAgB/LzpVc2VyczptYXJrOkdyb3VwIE5ldXBlcnQgRHJvcGJveDpNYXJrIEZpc2NoZXI6QmliRGVzazpQYXBlcnM6MjAyMTpTY2hlcnRlbmxlaWJGaXNjaGVyU2lncmlzdDpQaHlzLiBSZXYuIFJlc2VhcmNoMy4wMjMxNzlnLnBkZgAADgBCACAAUABoAHkAcwAuACAAUgBlAHYALgAgAFIAZQBzAGUAYQByAGMAaAAzAC4AMAAyADMAMQA3ADkAZwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAfVVzZXJzL21hcmsvR3JvdXAgTmV1cGVydCBEcm9wYm94L01hcmsgRmlzY2hlci9CaWJEZXNrL1BhcGVycy8yMDIxL1NjaGVydGVubGVpYkZpc2NoZXJTaWdyaXN0L1BoeXMuIFJldi4gUmVzZWFyY2gzLjAyMzE3OWcucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJAB5AAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAqs=},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.023179},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevResearch.3.023179}}

@article{Terui:2017,
	abstract = {Single crystal growth and superconducting properties of LaO0.5F0.5BiSe2 are studied. Single crystals of LaO0.5F0.5BiSe2 were grown by a CsCl-flux method. Electrical resistivity ρ(T) measurements were performed to elucidate its superconducting properties. The ρ(T) shows metallic behavior and superconducting transition at 4.0 K. From ρ(T) measurements in several magnetic fields, upper critical fields (0) and (0) are estimated to be 7.05 T and 0.52 T, respectively. The superconducting anisotropic parameter Γ is determined to be 13.6.},
	author = {Y Terui and N Kase and T Nakano and N Takeda},
	date-added = {2021-12-21 17:44:17 +0100},
	date-modified = {2021-12-21 17:44:17 +0100},
	doi = {10.1088/1742-6596/871/1/012005},
	journal = {Journal of Physics: Conference Series},
	keywords = {upper critical field, locally non-centrosymmetric},
	month = {jul},
	pages = {012005},
	publisher = {{IOP} Publishing},
	title = {Upper critical field of the single crystal La(O,F){BiSe}2},
	url = {https://doi.org/10.1088/1742-6596/871/1/012005},
	volume = {871},
	year = 2017,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBvLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNy9UZXJ1aUthc2VOYWthbm9UYWtlZGEvSm91cm5hbCBvZiBQaHlzaWNzIENvbmZlcmVuY2UgU2VyaWVzODcxLjAxMjAwNXIucGRmTxECTAAAAAACTAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0pvdXJuYWwgb2YgUGh5c2ljcyNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABVUZXJ1aUthc2VOYWthbm9UYWtlZGEAAAIAfS86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxNzpUZXJ1aUthc2VOYWthbm9UYWtlZGE6Sm91cm5hbCBvZiBQaHlzaWNzIENvbmZlcmVuY2UgU2VyaWVzODcxLjAxMjAwNXIucGRmAAAOAGgAMwBKAG8AdQByAG4AYQBsACAAbwBmACAAUABoAHkAcwBpAGMAcwAgAEMAbwBuAGYAZQByAGUAbgBjAGUAIABTAGUAcgBpAGUAcwA4ADcAMQAuADAAMQAyADAAMAA1AHIALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAHtVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8yMDE3L1RlcnVpS2FzZU5ha2Fub1Rha2VkYS9Kb3VybmFsIG9mIFBoeXNpY3MgQ29uZmVyZW5jZSBTZXJpZXM4NzEuMDEyMDA1ci5wZGYAABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAJYAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAAC5g==},
	bdsk-url-1 = {https://doi.org/10.1088/1742-6596/871/1/012005}}

@article{Kase:2017,
	author = {Kase, Naoki and Terui, Yusuke and Nakano, Tomohito and Takeda, Naoya},
	date-added = {2021-12-21 17:40:50 +0100},
	date-modified = {2021-12-21 17:40:50 +0100},
	doi = {10.1103/PhysRevB.96.214506},
	issue = {21},
	journal = {Phys. Rev. B},
	keywords = {locally non-centrosymmetric, upper critical field},
	month = {Dec},
	numpages = {5},
	pages = {214506},
	publisher = {American Physical Society},
	title = {Superconducting gap symmetry of the ${\mathrm{BiS}}_{2}$-based superconductor ${\mathrm{LaO}}_{0.5}{\mathrm{F}}_{0.5}\text{BiSSe}$ elucidated through specific heat measurements},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.96.214506},
	volume = {96},
	year = {2017},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBWLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNy9LYXNlVGVydWlOYWthbm9UYWtlZGEvUGh5cy4gUmV2LiBCOTYuMjE0NTA2cS5wZGZPEQHmAAAAAAHmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8aUGh5cy4gUmV2LiBCOTYuMjE0NTA2cS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAFUthc2VUZXJ1aU5ha2Fub1Rha2VkYQAAAgBkLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDE3Okthc2VUZXJ1aU5ha2Fub1Rha2VkYTpQaHlzLiBSZXYuIEI5Ni4yMTQ1MDZxLnBkZgAOADYAGgBQAGgAeQBzAC4AIABSAGUAdgAuACAAQgA5ADYALgAyADEANAA1ADAANgBxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBiVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxNy9LYXNlVGVydWlOYWthbm9UYWtlZGEvUGh5cy4gUmV2LiBCOTYuMjE0NTA2cS5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAfQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJn},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevB.96.214506},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevB.96.214506}}

@article{Shao:2014,
	abstract = {F-doped LaOBiSe2 superconducting single crystals with typical size of are successfully grown by flux method and the superconducting properties are studied. Both the superconducting transition temperature and the shielding volume fraction are effectively improved with fluorine doping. The LaO0.48F0.52BiSe1.93 sample exhibits zero-resistivity at 3.7 K, which is higher than that of the LaO0.5F0.5BiSe2 polycrystalline sample (2.4 K). Bulk superconductivity is confirmed by a clear specific-heat jump at the associated temperature. The samples exhibit strong anisotropy and the anisotropy parameter is about 30, as estimated by the upper critical field and effective mass model.},
	author = {Jifeng Shao and Zhongheng Liu and Xiong Yao and Lei Zhang and Li Pi and Shun Tan and Changjin Zhang and Yuheng Zhang},
	date-added = {2021-12-21 17:34:51 +0100},
	date-modified = {2021-12-21 17:34:51 +0100},
	doi = {10.1209/0295-5075/107/37006},
	journal = {{EPL} (Europhysics Letters)},
	keywords = {locally non-centrosymmetric, upper critical field},
	month = {aug},
	number = {3},
	pages = {37006},
	publisher = {{IOP} Publishing},
	title = {Superconducting properties of {BiSe} 2 -based {LaO} 1-x F x {BiSe} 2 single crystals},
	url = {https://doi.org/10.1209/0295-5075/107/37006},
	volume = {107},
	year = 2014,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBsLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNC9TaGFvTGl1WWFvWmhhbmdQaVRhblpoYW5nWmhhbmcvRVBMIChFdXJvcGh5c2ljcyBMZXR0ZXJzKTEwNy4zNzAwNmMucGRmTxECNAAAAAACNAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0VQTCAoRXVyb3BoeXNpY3MgTCNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAAB5TaGFvTGl1WWFvWmhhbmdQaVRhblpoYW5nWmhhbmcAAgB6LzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDE0OlNoYW9MaXVZYW9aaGFuZ1BpVGFuWmhhbmdaaGFuZzpFUEwgKEV1cm9waHlzaWNzIExldHRlcnMpMTA3LjM3MDA2Yy5wZGYADgBQACcARQBQAEwAIAAoAEUAdQByAG8AcABoAHkAcwBpAGMAcwAgAEwAZQB0AHQAZQByAHMAKQAxADAANwAuADMANwAwADAANgBjAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgB4VXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxNC9TaGFvTGl1WWFvWmhhbmdQaVRhblpoYW5nWmhhbmcvRVBMIChFdXJvcGh5c2ljcyBMZXR0ZXJzKTEwNy4zNzAwNmMucGRmABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAJMAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACyw==},
	bdsk-url-1 = {https://doi.org/10.1209/0295-5075/107/37006}}

@article{Larkin:1965,
	author = {Larkin, A.I. and Ovchinnikov, Yu.N.},
	date-added = {2021-12-21 10:41:45 +0100},
	date-modified = {2021-12-21 10:42:00 +0100},
	journal = {Sov. Phys. JETP},
	keywords = {FFLO, superconductivity},
	pages = {762},
	title = {Inhomogeneous State of Superconductors},
	volume = {20},
	year = {1965},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBSLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk2NS9MYXJraW5PdmNoaW5uaWtvdi9Tb3YuIFBoeXMuIEpFVFAyMC43NjJhLnBkZk8RAdoAAAAAAdoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////xpTb3YuIFBoeXMuIEpFVFAyMC43NjJhLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAARTGFya2luT3ZjaGlubmlrb3YAAAIAYC86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MTk2NTpMYXJraW5PdmNoaW5uaWtvdjpTb3YuIFBoeXMuIEpFVFAyMC43NjJhLnBkZgAOADYAGgBTAG8AdgAuACAAUABoAHkAcwAuACAASgBFAFQAUAAyADAALgA3ADYAMgBhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBeVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMTk2NS9MYXJraW5PdmNoaW5uaWtvdi9Tb3YuIFBoeXMuIEpFVFAyMC43NjJhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJAB5AAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAlc=}}

@article{Fulde:1964,
	author = {Fulde, Peter and Ferrell, Richard A.},
	date-added = {2021-12-21 10:40:29 +0100},
	date-modified = {2021-12-21 10:40:39 +0100},
	doi = {10.1103/PhysRev.135.A550},
	journal = {Phys. Rev.},
	keywords = {FFLO, superconductivity},
	month = {Aug},
	number = {3A},
	numpages = {13},
	pages = {A550--A563},
	publisher = {American Physical Society},
	title = {Superconductivity in a Strong Spin-Exchange Field},
	volume = {135},
	year = {1964},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBQLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk2NC9GdWxkZUZlcnJlbGwvUGh5cy4gUmV2LjEzNS5BNTUwLS1BNTYzYS5wZGZPEQHWAAAAAAHWAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8dUGh5cy4gUmV2LjEzNS5BNTUwLS1BNTYzYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAADEZ1bGRlRmVycmVsbAACAF4vOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5NjQ6RnVsZGVGZXJyZWxsOlBoeXMuIFJldi4xMzUuQTU1MC0tQTU2M2EucGRmAA4APAAdAFAAaAB5AHMALgAgAFIAZQB2AC4AMQAzADUALgBBADUANQAwAC0ALQBBADUANgAzAGEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAFxVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8xOTY0L0Z1bGRlRmVycmVsbC9QaHlzLiBSZXYuMTM1LkE1NTAtLUE1NjNhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJAB3AAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAlE=},
	bdsk-url-1 = {http://dx.doi.org/10.1103/PhysRev.135.A550}}

@article{Kimura:2007,
	author = {Kimura, N. and Ito, K. and Aoki, H. and Uji, S. and Terashima, T.},
	date-added = {2021-12-21 10:38:26 +0100},
	date-modified = {2021-12-21 10:38:26 +0100},
	doi = {10.1103/PhysRevLett.98.197001},
	issue = {19},
	journal = {Phys. Rev. Lett.},
	keywords = {upper critical field, noncentrosymmetric superconductor},
	month = {May},
	numpages = {4},
	pages = {197001},
	publisher = {American Physical Society},
	title = {Extremely High Upper Critical Magnetic Field of the Noncentrosymmetric Heavy Fermion Superconductor ${\mathrm{CeRhSi}}_{3}$},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.98.197001},
	volume = {98},
	year = {2007},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBeLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAwNy9LaW11cmFJdG9Bb2tpVWppVGVyYXNoaW1hL1BoeXMuIFJldi4gTGV0dC45OC4xOTcwMDF3LnBkZk8RAgIAAAAAAgIAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x5QaHlzLiBSZXYuIExldHQuOTguMTk3MDAxdy5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAAZS2ltdXJhSXRvQW9raVVqaVRlcmFzaGltYQAAAgBsLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDA3OktpbXVyYUl0b0Fva2lVamlUZXJhc2hpbWE6UGh5cy4gUmV2LiBMZXR0Ljk4LjE5NzAwMXcucGRmAA4APgAeAFAAaAB5AHMALgAgAFIAZQB2AC4AIABMAGUAdAB0AC4AOQA4AC4AMQA5ADcAMAAwADEAdwAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAalVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMDcvS2ltdXJhSXRvQW9raVVqaVRlcmFzaGltYS9QaHlzLiBSZXYuIExldHQuOTguMTk3MDAxdy5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAhQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAKL},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.98.197001},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.98.197001}}

@article{Settai:2008,
	author = {Settai ,Rikio and Miyauchi ,Yuichiro and Takeuchi ,Tetsuya and L{\'e}vy ,Florence and Sheikin ,Ilya and {\=O}nuki ,Yoshichika},
	date-added = {2021-12-21 10:35:58 +0100},
	date-modified = {2021-12-21 10:36:22 +0100},
	doi = {10.1143/JPSJ.77.073705},
	eprint = {https://doi.org/10.1143/JPSJ.77.073705},
	journal = {Journal of the Physical Society of Japan},
	keywords = {upper critical field, noncentrosymmetric superconductor},
	number = {7},
	pages = {073705},
	title = {Huge Upper Critical Field and Electronic Instability in Pressure-induced Superconductor CeIrSi3 without Inversion Symmetry in the Crystal Structure},
	url = {https://doi.org/10.1143/JPSJ.77.073705},
	volume = {77},
	year = {2008},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCDLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAwOC9TZXR0YWlNaXlhdWNoaVRha2V1Y2hpTGV2eVNoZWlraW5PbnVraS9Kb3VybmFsIG9mIHRoZSBQaHlzaWNhbCBTb2NpZXR5IG9mIEphcGFuNzcuMDczNzA1ei5wZGZPEQKEAAAAAAKEAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fSm91cm5hbCBvZiB0aGUgUGh5I0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAH1NldHRhaU1peWF1Y2hpVGFrZXVjaGlMZXZ5U2gjMkYAAAIAkS86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAwODpTZXR0YWlNaXlhdWNoaVRha2V1Y2hpTGV2eVNoZWlraW5PbnVraTpKb3VybmFsIG9mIHRoZSBQaHlzaWNhbCBTb2NpZXR5IG9mIEphcGFuNzcuMDczNzA1ei5wZGYAAA4AbgA2AEoAbwB1AHIAbgBhAGwAIABvAGYAIAB0AGgAZQAgAFAAaAB5AHMAaQBjAGEAbAAgAFMAbwBjAGkAZQB0AHkAIABvAGYAIABKAGEAcABhAG4ANwA3AC4AMAA3ADMANwAwADUAegAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAj1VzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMDgvU2V0dGFpTWl5YXVjaGlUYWtldWNoaUxldnlTaGVpa2luT251a2kvSm91cm5hbCBvZiB0aGUgUGh5c2ljYWwgU29jaWV0eSBvZiBKYXBhbjc3LjA3MzcwNXoucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJACqAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAzI=},
	bdsk-url-1 = {https://doi.org/10.1143/JPSJ.77.073705}}

@article{Maki:1966,
	author = {Maki, Kazumi},
	date-added = {2021-12-17 15:58:07 +0100},
	date-modified = {2021-12-17 15:58:07 +0100},
	doi = {10.1103/PhysRev.148.362},
	issue = {1},
	journal = {Phys. Rev.},
	month = {Aug},
	numpages = {0},
	pages = {362--369},
	publisher = {American Physical Society},
	title = {Effect of Pauli Paramagnetism on Magnetic Properties of High-Field Superconductors},
	url = {https://link.aps.org/doi/10.1103/PhysRev.148.362},
	volume = {148},
	year = {1966},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBGLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk2Ni9NYWtpL1BoeXMuIFJldi4xNDguMzYyLS0zNjlxLnBkZk8RAbYAAAAAAbYAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////xtQaHlzLiBSZXYuMTQ4LjM2Mi0tMzY5cS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAAETWFraQACAFQvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5NjY6TWFraTpQaHlzLiBSZXYuMTQ4LjM2Mi0tMzY5cS5wZGYADgA4ABsAUABoAHkAcwAuACAAUgBlAHYALgAxADQAOAAuADMANgAyAC0ALQAzADYAOQBxAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBSVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMTk2Ni9NYWtpL1BoeXMuIFJldi4xNDguMzYyLS0zNjlxLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJABtAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAic=},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRev.148.362},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRev.148.362}}

@article{Chandrasekhar:1962,
	author = {Chandrasekhar,B. S.},
	date-added = {2021-12-17 15:52:06 +0100},
	date-modified = {2021-12-17 15:52:06 +0100},
	doi = {10.1063/1.1777362},
	eprint = {https://doi.org/10.1063/1.1777362},
	journal = {Applied Physics Letters},
	number = {1},
	pages = {7-8},
	title = {A NOTE ON THE MAXIMUM CRITICAL FIELD OF HIGH‐FIELD SUPERCONDUCTORS},
	url = {https://doi.org/10.1063/1.1777362},
	volume = {1},
	year = {1962},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBVLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk2Mi9DaGFuZHJhc2VraGFyL0FwcGxpZWQgUGh5c2ljcyBMZXR0ZXJzMS43LThpLnBkZk8RAewAAAAAAewAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9BcHBsaWVkIFBoeXNpY3MgTGUjRkZGRkZGRkYucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAANQ2hhbmRyYXNla2hhcgAAAgBjLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoxOTYyOkNoYW5kcmFzZWtoYXI6QXBwbGllZCBQaHlzaWNzIExldHRlcnMxLjctOGkucGRmAAAOAEQAIQBBAHAAcABsAGkAZQBkACAAUABoAHkAcwBpAGMAcwAgAEwAZQB0AHQAZQByAHMAMQAuADcALQA4AGkALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAGFVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8xOTYyL0NoYW5kcmFzZWtoYXIvQXBwbGllZCBQaHlzaWNzIExldHRlcnMxLjctOGkucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJAB8AAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAmw=},
	bdsk-url-1 = {https://doi.org/10.1063/1.1777362}}

@article{Clogston:1962,
	author = {Clogston, A. M.},
	date-added = {2021-12-17 15:50:11 +0100},
	date-modified = {2021-12-17 15:50:11 +0100},
	doi = {10.1103/PhysRevLett.9.266},
	issue = {6},
	journal = {Phys. Rev. Lett.},
	month = {Sep},
	numpages = {0},
	pages = {266--267},
	publisher = {American Physical Society},
	title = {Upper Limit for the Critical Field in Hard Superconductors},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.9.266},
	volume = {9},
	year = {1962},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBOLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk2Mi9DbG9nc3Rvbi9QaHlzLiBSZXYuIExldHQuOS4yNjYtLTI2N3QucGRmTxEB0gAAAAAB0gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1BoeXMuIFJldi4gTGV0dC45LjI2Ni0tMjY3dC5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAAAhDbG9nc3RvbgACAFwvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5NjI6Q2xvZ3N0b246UGh5cy4gUmV2LiBMZXR0LjkuMjY2LS0yNjd0LnBkZgAOAEAAHwBQAGgAeQBzAC4AIABSAGUAdgAuACAATABlAHQAdAAuADkALgAyADYANgAtAC0AMgA2ADcAdAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAWlVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzE5NjIvQ2xvZ3N0b24vUGh5cy4gUmV2LiBMZXR0LjkuMjY2LS0yNjd0LnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJAB1AAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAks=},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.9.266},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.9.266}}

@article{Wenski:1986,
	abstract = {Abstract BaPtP und BaPtAs kristallisieren in tern{\"a}ren Varianten der SrSi2-Struktur, in denen die Si-Positionen auf unterschiedliche Weise geordnet von Pt und P(As) besetzt sind (P213; BaPtP: a = 653,3 pm, BaPtAs: a = 671,6 pm). F{\"u}r die {\"u}brigen im Titel angegebenen Verbindungen fanden wir den AlB2-Typ mit statistischer (P6/mmm) oder geordneter (P6m2) Verteilung von Pt und P (As, Sb) auf den Bor-Pl{\"a}tzen sowie eine Ni2In-Variante, die als geordnete {\"U}berstruktur des AlB2-Typs beschrieben werden kann:},
	author = {Wenski, G. and Mewis, A.},
	date-added = {2021-12-16 12:13:03 +0100},
	date-modified = {2021-12-16 12:13:03 +0100},
	doi = {https://doi.org/10.1002/zaac.19865350413},
	eprint = {https://onlinelibrary.wiley.com/doi/pdf/10.1002/zaac.19865350413},
	journal = {Zeitschrift f{\"u}r anorganische und allgemeine Chemie},
	number = {4},
	pages = {110-122},
	title = {Trigonal-planar koordiniertes Platin: Darstellung und Struktur von SrPtAs (Sb), BaPtP (As, Sb), SrPtxP2-x, SrPtxAs0,90 und BaPtxAs0,90},
	url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/zaac.19865350413},
	volume = {535},
	year = {1986},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxB0Li4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk4Ni9XZW5za2lNZXdpcy9aZWl0c2NocmlmdCBmdXIgYW5vcmdhbmlzY2hlIHVuZCBhbGxnZW1laW5lIENoZW1pZTUzNS4xMTAtMTIydC5wZGZPEQJoAAAAAAJoAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fWmVpdHNjaHJpZnQgZnVyIGFuI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAC1dlbnNraU1ld2lzAAACAIIvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjE5ODY6V2Vuc2tpTWV3aXM6WmVpdHNjaHJpZnQgZnVyIGFub3JnYW5pc2NoZSB1bmQgYWxsZ2VtZWluZSBDaGVtaWU1MzUuMTEwLTEyMnQucGRmAA4AhgBCAFoAZQBpAHQAcwBjAGgAcgBpAGYAdAAgAGYAdQByACAAYQBuAG8AcgBnAGEAbgBpAHMAYwBoAGUAIAB1AG4AZAAgAGEAbABsAGcAZQBtAGUAaQBuAGUAIABDAGgAZQBtAGkAZQA1ADMANQAuADEAMQAwAC0AMQAyADIAdAAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAgFVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzE5ODYvV2Vuc2tpTWV3aXMvWmVpdHNjaHJpZnQgZnVyIGFub3JnYW5pc2NoZSB1bmQgYWxsZ2VtZWluZSBDaGVtaWU1MzUuMTEwLTEyMnQucGRmABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAJsAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAADBw==},
	bdsk-url-1 = {https://onlinelibrary.wiley.com/doi/abs/10.1002/zaac.19865350413},
	bdsk-url-2 = {https://doi.org/10.1002/zaac.19865350413}}

@article{Smidman:2017,
	abstract = {In non-centrosymmetric superconductors, where the crystal structure lacks a centre of inversion, parity is no longer a good quantum number and an electronic antisymmetric spin--orbit coupling (ASOC) is allowed to exist by symmetry. If this ASOC is sufficiently large, it has profound consequences on the superconducting state. For example, it generally leads to a superconducting pairing state which is a mixture of spin-singlet and spin-triplet components. The possibility of such novel pairing states, as well as the potential for observing a variety of unusual behaviors, led to intensive theoretical and experimental investigations. Here we review the experimental and theoretical results for superconducting systems lacking inversion symmetry. Firstly we give a conceptual overview of the key theoretical results. We then review the experimental properties of both strongly and weakly correlated bulk materials, as well as two dimensional systems. Here the focus is on evaluating the effects of ASOC on the superconducting properties and the extent to which there is evidence for singlet--triplet mixing. This is followed by a more detailed overview of theoretical aspects of non-centrosymmetric superconductivity. This includes the effects of the ASOC on the pairing symmetry and the superconducting magnetic response, magneto-electric effects, superconducting finite momentum pairing states, and the potential for non-centrosymmetric superconductors to display topological superconductivity.},
	author = {M Smidman and M B Salamon and H Q Yuan and D F Agterberg},
	date-added = {2021-12-10 16:09:31 +0100},
	date-modified = {2021-12-10 16:09:31 +0100},
	journal = {Reports on Progress in Physics},
	keywords = {Non-centrosymmetric materials, superconductivity},
	number = {3},
	pages = {036501},
	title = {Superconductivity and spin--orbit coupling in non-centrosymmetric materials: a review},
	url = {http://stacks.iop.org/0034-4885/80/i=3/a=036501},
	volume = {80},
	year = {2017},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBuLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNy9TbWlkbWFuU2FsYW1vbll1YW5BZ3RlcmJlcmcvUmVwb3J0cyBvbiBQcm9ncmVzcyBpbiBQaHlzaWNzODAuMDM2NTAxYS5wZGZPEQJAAAAAAAJAAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fUmVwb3J0cyBvbiBQcm9ncmVzI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAG1NtaWRtYW5TYWxhbW9uWXVhbkFndGVyYmVyZwAAAgB8LzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDE3OlNtaWRtYW5TYWxhbW9uWXVhbkFndGVyYmVyZzpSZXBvcnRzIG9uIFByb2dyZXNzIGluIFBoeXNpY3M4MC4wMzY1MDFhLnBkZgAOAFoALABSAGUAcABvAHIAdABzACAAbwBuACAAUAByAG8AZwByAGUAcwBzACAAaQBuACAAUABoAHkAcwBpAGMAcwA4ADAALgAwADMANgA1ADAAMQBhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgB6VXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxNy9TbWlkbWFuU2FsYW1vbll1YW5BZ3RlcmJlcmcvUmVwb3J0cyBvbiBQcm9ncmVzcyBpbiBQaHlzaWNzODAuMDM2NTAxYS5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAlQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAALZ},
	bdsk-url-1 = {http://stacks.iop.org/0034-4885/80/i=3/a=036501}}

@article{Fischer:2013b,
	author = {Mark H Fischer},
	journal = {New Journal of Physics},
	month = {Jul},
	number = {7},
	pages = {073006},
	title = {Gap symmetry and stability analysis in the multi-orbital Fe-based superconductors},
	volume = {15},
	year = {2013}}





@article{santos-cottin:2016,
	abstract = {There has been increasing interest in materials where relativistic effects induce non-trivial electronic states with promise for spintronics applications. One example is the splitting of bands with opposite spin chirality produced by the Rashba spin-orbit coupling in asymmetric potentials. Sizable splittings have been hitherto obtained using either heavy elements, where this coupling is intrinsically strong, or large surface electric fields. Here by means of angular resolved photoemission spectroscopy and first-principles calculations, we give evidence of a large Rashba coupling of 0.25 eV {\AA}, leading to a remarkable band splitting up to 0.15 eV with hidden spin-chiral polarization in centrosymmetric BaNiS2. This is explained by a huge staggered crystal field of 1.4 V {\AA}−1, produced by a gliding plane symmetry, that breaks inversion symmetry at the Ni site. This unexpected result in the absence of heavy elements demonstrates an effective mechanism of Rashba coupling amplification that may foster spin-orbit band engineering.},
	author = {Santos-Cottin, David and Casula, Michele and Lantz, Gabriel and Klein, Yannick and Petaccia, Luca and Le F{\`e}vre, Patrick and Bertran, Fran{\c c}ois and Papalazarou, Evangelos and Marsi, Marino and Gauzzi, Andrea},
	date = {2016/04/19},
	date-added = {2021-12-06 13:55:01 +0100},
	date-modified = {2021-12-06 13:55:01 +0100},
	doi = {10.1038/ncomms11258},
	id = {Santos-Cottin2016},
	isbn = {2041-1723},
	journal = {Nature Communications},
	number = {1},
	pages = {11258},
	title = {Rashba coupling amplification by a staggered crystal field},
	url = {https://doi.org/10.1038/ncomms11258},
	volume = {7},
	year = {2016},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCSLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNi9TYW50b3MtQ290dGluQ2FzdWxhTGFudHpLbGVpblBldGFjY2lhTGUgRmV2cmVCZXJ0cmFuUGFwYWxhemFyb3VNYXJzaUdhdXp6aS9OYXR1cmUgQ29tbXVuaWNhdGlvbnM3LjExMjU4YS5wZGZPEQJ2AAAAAAJ2AAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fTmF0dXJlIENvbW11bmljYXRpI0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAH1NhbnRvcy1Db3R0aW5DYXN1bGFMYW50ektsZWkjM0EAAAIAoC86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxNjpTYW50b3MtQ290dGluQ2FzdWxhTGFudHpLbGVpblBldGFjY2lhTGUgRmV2cmVCZXJ0cmFuUGFwYWxhemFyb3VNYXJzaUdhdXp6aTpOYXR1cmUgQ29tbXVuaWNhdGlvbnM3LjExMjU4YS5wZGYADgBEACEATgBhAHQAdQByAGUAIABDAG8AbQBtAHUAbgBpAGMAYQB0AGkAbwBuAHMANwAuADEAMQAyADUAOABhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgCeVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxNi9TYW50b3MtQ290dGluQ2FzdWxhTGFudHpLbGVpblBldGFjY2lhTGUgRmV2cmVCZXJ0cmFuUGFwYWxhemFyb3VNYXJzaUdhdXp6aS9OYXR1cmUgQ29tbXVuaWNhdGlvbnM3LjExMjU4YS5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAuQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAMz},
	bdsk-url-1 = {https://doi.org/10.1038/ncomms11258}}

@article{Cvetkovic:2013,
	author = {Cvetkovic, Vladimir and Vafek, Oskar},
	date-added = {2021-11-30 15:23:57 +0100},
	date-modified = {2021-11-30 15:23:57 +0100},
	doi = {10.1103/PhysRevB.88.134510},
	issue = {13},
	journal = {Phys. Rev. B},
	month = {Oct},
	numpages = {34},
	pages = {134510},
	publisher = {American Physical Society},
	title = {Space group symmetry, spin-orbit coupling, and the low-energy effective Hamiltonian for iron-based superconductors},
	url = {https://link.aps.org/doi/10.1103/PhysRevB.88.134510},
	volume = {88},
	year = {2013},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBGLi4vLi4vLi4vQmliZGVzay9QYXBlcnMvMjAxMy9DdmV0a292aWNWYWZlay9QaHlzLiBSZXYuIEI4OC4xMzQ1MTBhLnBkZk8RAaoAAAAAAaoAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////xpQaHlzLiBSZXYuIEI4OC4xMzQ1MTBhLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAMABQAACiBjdQAAAAAAAAAAAAAAAAAOQ3ZldGtvdmljVmFmZWsAAgBKLzpVc2VyczptYXJrOkJpYmRlc2s6UGFwZXJzOjIwMTM6Q3ZldGtvdmljVmFmZWs6UGh5cy4gUmV2LiBCODguMTM0NTEwYS5wZGYADgA2ABoAUABoAHkAcwAuACAAUgBlAHYALgAgAEIAOAA4AC4AMQAzADQANQAxADAAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIASFVzZXJzL21hcmsvQmliZGVzay9QYXBlcnMvMjAxMy9DdmV0a292aWNWYWZlay9QaHlzLiBSZXYuIEI4OC4xMzQ1MTBhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJABtAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAhs=},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevB.88.134510},
	bdsk-url-2 = {http://dx.doi.org/10.1103/PhysRevB.88.134510}}






@article{Kaur:2005,
	author = {Kaur, R. P. and Agterberg, D. F. and Sigrist, M.},
	date-added = {2021-11-23 12:19:20 +0100},
	date-modified = {2021-11-23 12:19:20 +0100},
	doi = {10.1103/PhysRevLett.94.137002},
	issue = {13},
	journal = {Phys. Rev. Lett.},
	month = {Apr},
	numpages = {4},
	pages = {137002},
	publisher = {American Physical Society},
	title = {Helical Vortex Phase in the Noncentrosymmetric ${\mathrm{CePt}}_{3}\mathrm{Si}$},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.94.137002},
	volume = {94},
	year = {2005},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.94.137002},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.94.137002}}

@article{Mineev:1994,
	author = {Mineev, KSVP and Samokhin, KV},
	date-added = {2021-11-23 12:17:48 +0100},
	date-modified = {2021-11-23 12:17:48 +0100},
	journal = {JETP},
	pages = {401},
	title = {Helical phases in superconductors},
	translation = {Zh. Eksp. Teor. Fiz. \textbf{105}, 747 (1994)},
	volume = {78},
	year = {1994}}

@article{Edelshtein:1989,
	author = {Edel'shtein, VM},
	date-added = {2021-11-23 12:15:25 +0100},
	date-modified = {2021-11-23 12:15:35 +0100},
	journal = {Sov. Phys. JETP},
	number = {6},
	pages = {1244--1249},
	title = {Characteristics of the Cooper pairing in two-dimensional noncentrosymmetric electron systems},
	volume = {68},
	year = {1989}}



@article{Skurativska:2021,
	arxiv = {2103.06282},
	author = {Skurativska, Anastasiia and Sigrist, Manfred and Fischer, Mark H.},
	date-added = {2021-11-09 15:02:45 +0100},
	date-modified = {2021-11-09 15:02:45 +0100},
	doi = {10.1103/PhysRevResearch.3.033133},
	issue = {3},
	journal = {Phys. Rev. Research},
	month = {Aug},
	numpages = {11},
	pages = {033133},
	publisher = {American Physical Society},
	title = {Spin response and topology of a staggered-Rashba superconductor},
	url = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.033133},
	volume = {3},
	year = {2021},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBaLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMS9Ta3VyYXRpdnNrYVNpZ3Jpc3RGaXNjaGVyL1BoeXMuIFJldi4gUmVzZWFyY2gzLjAzMzEzM2YucGRmTxECKgAAAAACKgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1BoeXMuIFJldi4gUmVzZWFyYyNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABAAFAAAKIGN1AAAAAAAAAAAAAAAAABlTa3VyYXRpdnNrYVNpZ3Jpc3RGaXNjaGVyAAACAH4vOlVzZXJzOm1hcms6R3JvdXAgTmV1cGVydCBEcm9wYm94Ok1hcmsgRmlzY2hlcjpCaWJEZXNrOlBhcGVyczoyMDIxOlNrdXJhdGl2c2thU2lncmlzdEZpc2NoZXI6UGh5cy4gUmV2LiBSZXNlYXJjaDMuMDMzMTMzZi5wZGYADgBCACAAUABoAHkAcwAuACAAUgBlAHYALgAgAFIAZQBzAGUAYQByAGMAaAAzAC4AMAAzADMAMQAzADMAZgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAfFVzZXJzL21hcmsvR3JvdXAgTmV1cGVydCBEcm9wYm94L01hcmsgRmlzY2hlci9CaWJEZXNrL1BhcGVycy8yMDIxL1NrdXJhdGl2c2thU2lncmlzdEZpc2NoZXIvUGh5cy4gUmV2LiBSZXNlYXJjaDMuMDMzMTMzZi5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAgQAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAKv},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevResearch.3.033133},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevResearch.3.033133}}

@article{Gorkov:2001,
	author = {Gor'kov, Lev P. and Rashba, Emmanuel I.},
	date-added = {2021-11-09 14:24:53 +0100},
	date-modified = {2021-11-09 14:24:59 +0100},
	doi = {10.1103/PhysRevLett.87.037004},
	issue = {3},
	journal = {Phys. Rev. Lett.},
	month = {Jul},
	numpages = {4},
	pages = {037004},
	publisher = {American Physical Society},
	title = {{Superconducting 2D System with Lifted Spin Degeneracy: Mixed Singlet-Triplet State}},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.87.037004},
	volume = {87},
	year = {2001},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.87.037004},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.87.037004}}

@book{Dresselhaus:2007,
	author = {Dresselhaus, M.S. and Dresselhaus, G. and Jorio, A.},
	date-added = {2021-10-26 10:47:26 +0200},
	date-modified = {2021-10-26 10:49:45 +0200},
	doi = {https://doi.org/10.1007/978-3-540-32899-5},
	isbn = {9783540328971},
	lccn = {20079229},
	publisher = {Springer Berlin Heidelberg},
	title = {Group Theory: Application to the Physics of Condensed Matter},
	url = {https://link.springer.com/book/10.1007/978-3-540-32899-5},
	year = {2007},
	bdsk-url-1 = {https://link.springer.com/book/10.1007/978-3-540-32899-5},
	bdsk-url-2 = {https://doi.org/10.1007/978-3-540-32899-5}}

@article{Sigrist:1991,
	author = {Sigrist, Manfred and Ueda, Kazuo},
	date-added = {2021-10-05 14:21:26 +0200},
	date-modified = {2021-10-05 14:21:26 +0200},
	doi = {10.1103/RevModPhys.63.239},
	journal = {Rev. Mod. Phys.},
	month = {Apr},
	number = {2},
	numpages = {72},
	pages = {239--311},
	publisher = {American Physical Society},
	title = {Phenomenological theory of unconventional superconductivity},
	volume = {63},
	year = {1991},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBLLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMTk5MS9TaWdyaXN0VWVkYS9SZXYuIE1vZC4gUGh5cy42My4yMzktLTMxMWIucGRmTxEB/gAAAAAB/gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1Jldi4gTW9kLiBQaHlzLjYzLjIzOS0tMzExYi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABAAFAAAKIGN1AAAAAAAAAAAAAAAAAAtTaWdyaXN0VWVkYQAAAgBvLzpVc2VyczptYXJrOkdyb3VwIE5ldXBlcnQgRHJvcGJveDpNYXJrIEZpc2NoZXI6QmliRGVzazpQYXBlcnM6MTk5MTpTaWdyaXN0VWVkYTpSZXYuIE1vZC4gUGh5cy42My4yMzktLTMxMWIucGRmAAAOAEAAHwBSAGUAdgAuACAATQBvAGQALgAgAFAAaAB5AHMALgA2ADMALgAyADMAOQAtAC0AMwAxADEAYgAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAbVVzZXJzL21hcmsvR3JvdXAgTmV1cGVydCBEcm9wYm94L01hcmsgRmlzY2hlci9CaWJEZXNrL1BhcGVycy8xOTkxL1NpZ3Jpc3RVZWRhL1Jldi4gTW9kLiBQaHlzLjYzLjIzOS0tMzExYi5wZGYAABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAHIAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACdA==},
	bdsk-url-1 = {http://dx.doi.org/10.1103/RevModPhys.63.239}}

@article{Wu:2017,
	abstract = {Conventional Rashba spin polarization is caused by the combination of strong spin--orbit interaction and spatial inversion asymmetry. However, Rashba--Dresselhaus-type spin-split states are predicted in the centrosymmetric LaOBiS2 system by recent theory, which stem from the local inversion asymmetry of active BiS2 layer. By performing high-resolution spin- and angle-resolved photoemission spectroscopy, we have investigated the electronic band structure and spin texture of superconductor LaO0.55F0.45BiS2. Here we present direct spectroscopic evidence for the local spin polarization of both the valence band and the conduction band. In particular, the coexistence of Rashba-like and Dresselhaus-like spin textures has been observed in the conduction band. The finding is of key importance for fabrication of proposed dual-gated spin-field effect transistor. Moreover, the spin-split band leads to a spin--momentum locking Fermi surface from which superconductivity emerges. Our demonstration not only expands the scope of spintronic materials but also enhances the understanding of spin--orbit interaction-related superconductivity.},
	author = {Wu, Shi-Long and Sumida, Kazuki and Miyamoto, Koji and Taguchi, Kazuaki and Yoshikawa, Tomoki and Kimura, Akio and Ueda, Yoshifumi and Arita, Masashi and Nagao, Masanori and Watauchi, Satoshi and Tanaka, Isao and Okuda, Taichi},
	date = {2017/12/04},
	date-added = {2021-10-05 13:11:37 +0200},
	date-modified = {2021-12-23 09:49:42 +0100},
	doi = {10.1038/s41467-017-02058-2},
	id = {Wu2017},
	isbn = {2041-1723},
	journal = {Nature Communications},
	keywords = {locally non-centrosymmetric, hidden spin polarizaion},
	number = {1},
	pages = {1919},
	title = {Direct evidence of hidden local spin polarization in a centrosymmetric superconductor LaO0.55 F0.45BiS2},
	url = {https://doi.org/10.1038/s41467-017-02058-2},
	volume = {8},
	year = {2017},
	bdsk-url-1 = {https://doi.org/10.1038/s41467-017-02058-2}}





@article{Khim:2021,
	abstract = { Most superconductors have only one superconducting phase. Khim et al. measured the magnetic susceptibility of the heavy fermion material CeRh2As2 to reveal the presence of two distinct superconducting phases, one of which emerges from the other when an external magnetic field is applied (see the Perspective by Pourret and Knebel). The researchers ascribe the unusual properties of CeRh2As2 to its crystal structure, which is globally centrosymmetric but consists of noncentrosymmetric layers. ---JS Magnetic susceptibility measurements indicate the existence of two distinct superconducting phases. Materials with multiple superconducting phases are rare. Here, we report the discovery of two-phase unconventional superconductivity in CeRh2As2. Using thermodynamic probes, we establish that the superconducting critical field of its high-field phase is as high as 14 tesla, even though the transition temperature is only 0.26 kelvin. Furthermore, a transition between two different superconducting phases is observed in a c axis magnetic field. Local inversion-symmetry breaking at the cerium sites enables Rashba spin-orbit coupling alternating between the cerium sublayers. The staggered Rashba coupling introduces a layer degree of freedom to which the field-induced transition and high critical field seen in experiment are likely related. },
	author = {S. Khim and J. F. Landaeta and J. Banda and N. Bannor and M. Brando and P. M. R. Brydon and D. Hafner and R. K{\"u}chler and R. Cardoso-Gil and U. Stockert and A. P. Mackenzie and D. F. Agterberg and C. Geibel and E. Hassinger},
	date-added = {2021-10-05 12:12:02 +0200},
	date-modified = {2021-10-05 12:12:06 +0200},
	doi = {10.1126/science.abe7518},
	eprint = {https://www.science.org/doi/pdf/10.1126/science.abe7518},
	journal = {Science},
	number = {6558},
	pages = {1012-1016},
	title = {{Field-induced transition within the superconducting state of CeRh$_2$As$_2$}},
	url = {https://www.science.org/doi/abs/10.1126/science.abe7518},
	volume = {373},
	year = {2021},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCkLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMS9LaGltTGFuZGFldGFCYW5kYUJhbm5vckJyYW5kb0JyeWRvbkhhZm5lckt1Y2hsZXJDYXJkb3NvLUdpbFN0b2NrZXJ0TWFja2VuemllQWd0ZXJiZXJnR2VpYmVsSGFzc2luZ2VyL1NjaWVuY2UzNzMuMTAxMi0xMDE2di5wZGZPEQKKAAAAAAKKAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8ZU2NpZW5jZTM3My4xMDEyLTEwMTZ2LnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAH0toaW1MYW5kYWV0YUJhbmRhQmFubm9yQnJhbmQjMjMAAAIAsi86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAyMTpLaGltTGFuZGFldGFCYW5kYUJhbm5vckJyYW5kb0JyeWRvbkhhZm5lckt1Y2hsZXJDYXJkb3NvLUdpbFN0b2NrZXJ0TWFja2VuemllQWd0ZXJiZXJnR2VpYmVsSGFzc2luZ2VyOlNjaWVuY2UzNzMuMTAxMi0xMDE2di5wZGYADgA0ABkAUwBjAGkAZQBuAGMAZQAzADcAMwAuADEAMAAxADIALQAxADAAMQA2AHYALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASALBVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8yMDIxL0toaW1MYW5kYWV0YUJhbmRhQmFubm9yQnJhbmRvQnJ5ZG9uSGFmbmVyS3VjaGxlckNhcmRvc28tR2lsU3RvY2tlcnRNYWNrZW56aWVBZ3RlcmJlcmdHZWliZWxIYXNzaW5nZXIvU2NpZW5jZTM3My4xMDEyLTEwMTZ2LnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJADLAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAA1k=},
	bdsk-url-1 = {https://www.science.org/doi/abs/10.1126/science.abe7518},
	bdsk-url-2 = {https://doi.org/10.1126/science.abe7518}}






@article{Zhang:2021,
	author = {Zhang, Ke and Zhao, Shixuan and Hao, Zhanyang and Kumar, Shiv and Schwier, Eike. F. and Zhang, Yingjie and Sun, Hongyi and Wang, Yuan and Hao, Yujie and Ma, Xiaoming and Liu, Cai and Wang, Le and Wang, Xiaoxiao and Miyamoto, Koji and Okuda, Taichi and Liu, Chang and Mei, Jiawei and Shimada, Kenya and Chen, Chaoyu and Liu, Qihang},
	date-added = {2021-09-16 14:58:56 +0200},
	date-modified = {2021-09-16 14:58:56 +0200},
	doi = {10.1103/PhysRevLett.127.126402},
	issue = {12},
	journal = {Phys. Rev. Lett.},
	keywords = {locally non-centrosymmetric},
	month = {Sep},
	numpages = {7},
	pages = {126402},
	publisher = {American Physical Society},
	title = {Observation of Spin-Momentum-Layer Locking in a Centrosymmetric Crystal},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.127.126402},
	volume = {127},
	year = {2021},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxCVLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAyMS9aaGFuZ1poYW9IYW9LdW1hclNjaHdpZXJaaGFuZ1N1bldhbmdIYW9NYUxpdVdhbmdXYW5nTWl5YW1vdG9Pa3VkYUxpdU1laVNoaW1hZGFDaGVuTGl1L1BoeXMuIFJldi4gTGV0dC4xMjcuMTI2NDAyay5wZGZPEQKmAAAAAAKmAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fUGh5cy4gUmV2LiBMZXR0LjEyNy4xMjY0MDJrLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAEAAUAAAogY3UAAAAAAAAAAAAAAAAAH1poYW5nWmhhb0hhb0t1bWFyU2Nod2llclpoYW4jMTEAAAIAuS86VXNlcnM6bWFyazpHcm91cCBOZXVwZXJ0IERyb3Bib3g6TWFyayBGaXNjaGVyOkJpYkRlc2s6UGFwZXJzOjIwMjE6WmhhbmdaaGFvSGFvS3VtYXJTY2h3aWVyWmhhbmdTdW5XYW5nSGFvTWFMaXVXYW5nV2FuZ01peWFtb3RvT2t1ZGFMaXVNZWlTaGltYWRhQ2hlbkxpdTpQaHlzLiBSZXYuIExldHQuMTI3LjEyNjQwMmsucGRmAAAOAEAAHwBQAGgAeQBzAC4AIABSAGUAdgAuACAATABlAHQAdAAuADEAMgA3AC4AMQAyADYANAAwADIAawAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAt1VzZXJzL21hcmsvR3JvdXAgTmV1cGVydCBEcm9wYm94L01hcmsgRmlzY2hlci9CaWJEZXNrL1BhcGVycy8yMDIxL1poYW5nWmhhb0hhb0t1bWFyU2Nod2llclpoYW5nU3VuV2FuZ0hhb01hTGl1V2FuZ1dhbmdNaXlhbW90b09rdWRhTGl1TWVpU2hpbWFkYUNoZW5MaXUvUGh5cy4gUmV2LiBMZXR0LjEyNy4xMjY0MDJrLnBkZgAAEwABLwAAFQACAAv//wAAAAgADQAaACQAvAAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAANm},
	bdsk-url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.127.126402},
	bdsk-url-2 = {https://doi.org/10.1103/PhysRevLett.127.126402}}

@article{Barrera:2018,
	author = {de la Barrera, Sergio C. and Sinko, Michael R. and Gopalan, Devashish P. and Sivadas, Nikhil and Seyler, Kyle L. and Watanabe, Kenji and Taniguchi, Takashi and Tsen, Adam W. and Xu, Xiaodong and Xiao, Di and Hunt, Benjamin M.},
	journal = {Nature Communications},
	number = {1},
	pages = {1427},
	title = {Tuning Ising superconductivity with layer and spin--orbit coupling in two-dimensional transition-metal dichalcogenides},
	volume = {9},
	year = {2018}}

@article{Sigrist:2014,
	author = {Sigrist, Manfred and Agterberg, Daniel F. and Fischer, Mark H. and Goryo, Jun and Loder, Florian and Rhim, Sung-Hyon and Maruyama, Daisuke and Yanase, Youichi and Yoshida, Tomohiro and Youn, Suk Joo},
	journal = {Journal of the Physical Society of Japan},
	month = {May},
	number = {6},
	pages = {061014},
	title = {Superconductors with Staggered Non-centrosymmetricity},
	volume = {83},
	year = {2014}}





@article{Maruyama:2012a,
	author = {Daisuke Maruyama and Manfred Sigrist and Youichi Yanase},
	date-modified = {2021-12-22 15:16:49 +0100},
	journal = {Journal of the Physical Society of Japan},
	keywords = {locally non-centrosymmetric, heterostructures},
	number = {3},
	pages = {034702},
	title = {Locally Non-centrosymmetric Superconductivity in Multilayer Systems},
	volume = {81},
	year = {2012},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxByLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMi9NYXJ1eWFtYVNpZ3Jpc3RZYW5hc2UvSm91cm5hbCBvZiB0aGUgUGh5c2ljYWwgU29jaWV0eSBvZiBKYXBhbjgxLjAzNDcwMmEucGRmTxECVgAAAAACVgACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0pvdXJuYWwgb2YgdGhlIFBoeSNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABVNYXJ1eWFtYVNpZ3Jpc3RZYW5hc2UAAAIAgC86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxMjpNYXJ1eWFtYVNpZ3Jpc3RZYW5hc2U6Sm91cm5hbCBvZiB0aGUgUGh5c2ljYWwgU29jaWV0eSBvZiBKYXBhbjgxLjAzNDcwMmEucGRmAA4AbgA2AEoAbwB1AHIAbgBhAGwAIABvAGYAIAB0AGgAZQAgAFAAaAB5AHMAaQBjAGEAbAAgAFMAbwBjAGkAZQB0AHkAIABvAGYAIABKAGEAcABhAG4AOAAxAC4AMAAzADQANwAwADIAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAflVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMTIvTWFydXlhbWFTaWdyaXN0WWFuYXNlL0pvdXJuYWwgb2YgdGhlIFBoeXNpY2FsIFNvY2lldHkgb2YgSmFwYW44MS4wMzQ3MDJhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJACZAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAvM=}}

@article{Maruyama:2012b,
	author = {D Maruyama and M Sigrist and Y Yanase},
	journal = {Journal of Physics: Conference Series},
	month = {dec},
	number = {2},
	pages = {022069},
	title = {Superconductivity without Local Inversion Symmetry$\mathsemicolon$ Multi-layer Systems},
	volume = {400},
	year = 2012,
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBvLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMi9NYXJ1eWFtYVNpZ3Jpc3RZYW5hc2UvSm91cm5hbCBvZiBQaHlzaWNzIENvbmZlcmVuY2UgU2VyaWVzNDAwLjAyMjA2OWEucGRmTxECTAAAAAACTAACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H0pvdXJuYWwgb2YgUGh5c2ljcyNGRkZGRkZGRi5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABVNYXJ1eWFtYVNpZ3Jpc3RZYW5hc2UAAAIAfS86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxMjpNYXJ1eWFtYVNpZ3Jpc3RZYW5hc2U6Sm91cm5hbCBvZiBQaHlzaWNzIENvbmZlcmVuY2UgU2VyaWVzNDAwLjAyMjA2OWEucGRmAAAOAGgAMwBKAG8AdQByAG4AYQBsACAAbwBmACAAUABoAHkAcwBpAGMAcwAgAEMAbwBuAGYAZQByAGUAbgBjAGUAIABTAGUAcgBpAGUAcwA0ADAAMAAuADAAMgAyADAANgA5AGEALgBwAGQAZgAPABoADABNAGEAYwBpAG4AdABvAHMAaAAgAEgARAASAHtVc2Vycy9tYXJrL0Ryb3Bib3ggKFBlcnNvbmFsKS9CaWJEZXNrL1BhcGVycy8yMDEyL01hcnV5YW1hU2lncmlzdFlhbmFzZS9Kb3VybmFsIG9mIFBoeXNpY3MgQ29uZmVyZW5jZSBTZXJpZXM0MDAuMDIyMDY5YS5wZGYAABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAJYAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAAC5g==}}

@article{Moeckli:2018,
	author = {M\"ockli, David and Yanase, Youichi and Sigrist, Manfred},
	date-modified = {2021-12-22 15:20:01 +0100},
	journal = {Phys. Rev. B},
	keywords = {locally non-centrosymmetric, heterostructures},
	month = {Apr},
	pages = {144508},
	title = {Orbitally limited pair-density-wave phase of multilayer superconductors},
	volume = {97},
	year = {2018},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBULi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxOC9Nb2NrbGlZYW5hc2VTaWdyaXN0L1BoeXMuIFJldi4gQjk3LjE0NDUwOGgucGRmTxEB4AAAAAAB4AACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////GlBoeXMuIFJldi4gQjk3LjE0NDUwOGgucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABNNb2NrbGlZYW5hc2VTaWdyaXN0AAACAGIvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjIwMTg6TW9ja2xpWWFuYXNlU2lncmlzdDpQaHlzLiBSZXYuIEI5Ny4xNDQ1MDhoLnBkZgAOADYAGgBQAGgAeQBzAC4AIABSAGUAdgAuACAAQgA5ADcALgAxADQANAA1ADAAOABoAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBgVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxOC9Nb2NrbGlZYW5hc2VTaWdyaXN0L1BoeXMuIFJldi4gQjk3LjE0NDUwOGgucGRmABMAAS8AABUAAgAL//8AAAAIAA0AGgAkAHsAAAAAAAACAQAAAAAAAAAFAAAAAAAAAAAAAAAAAAACXw==}}


@article{Mizukami:2011,
	author = {Mizukami, Y. and Shishido, H. and Shibauchi, T. and Shimozawa, M. and Yasumoto, S. and Watanabe, D. and Yamashita, M. and Ikeda, H. and Terashima, T. and Kontani, H. and Matsuda, Y.},
	date-modified = {2021-12-21 16:58:36 +0100},
	journal = {Nature Physics},
	keywords = {locally non-centrosymmetric, heterostructures},
	month = {11},
	number = {11},
	pages = {849--853},
	title = {Extremely strong-coupling superconductivity in artificial two-dimensional Kondo lattices},
	volume = {7},
	year = {2011}}

@article{Fischer:2011,
	author = {Fischer, Mark H. and Loder, Florian and Sigrist, Manfred},
	journal = {Phys. Rev. B},
	month = {Nov},
	pages = {184533},
	title = {Superconductivity and local noncentrosymmetricity in crystal lattices},
	volume = {84},
	year = {2011}}




@article{Anderson:1984,
	author = {Anderson, P. W.},
	date-modified = {2021-11-09 15:25:36 +0100},
	journal = {Phys. Rev. B},
	month = {Oct},
	number = {7},
	pages = {4000--4002},
	title = {Structure of "triplet" superconducting energy gaps},
	volume = {30},
	year = {1984}}



@article{Nakosai:2012,
	author = {Nakosai, Sho and Tanaka, Yukio and Nagaosa, Naoto},
	journal = {Phys. Rev. Lett.},
	month = {Apr},
	pages = {147003},
	title = {Topological Superconductivity in Bilayer Rashba System},
	volume = {108},
	year = {2012},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBaLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMi9OYWtvc2FpVGFuYWthTmFnYW9zYS9QaHlzLiBSZXYuIExldHQuMTA4LjE0NzAwM2EucGRmTxEB9gAAAAAB9gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1BoeXMuIFJldi4gTGV0dC4xMDguMTQ3MDAzYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABROYWtvc2FpVGFuYWthTmFnYW9zYQACAGgvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjIwMTI6TmFrb3NhaVRhbmFrYU5hZ2Fvc2E6UGh5cy4gUmV2LiBMZXR0LjEwOC4xNDcwMDNhLnBkZgAOAEAAHwBQAGgAeQBzAC4AIABSAGUAdgAuACAATABlAHQAdAAuADEAMAA4AC4AMQA0ADcAMAAwADMAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAZlVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMTIvTmFrb3NhaVRhbmFrYU5hZ2Fvc2EvUGh5cy4gUmV2LiBMZXR0LjEwOC4xNDcwMDNhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJACBAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAns=}}



@article{Yoshida:2012,
	author = {Yoshida, Tomohiro and Sigrist, Manfred and Yanase, Youichi},
	date-modified = {2021-12-22 15:17:53 +0100},
	journal = {Phys. Rev. B},
	keywords = {locally non-centrosymmetric, heterostructures},
	month = {Oct},
	pages = {134514},
	title = {Pair-density wave states through spin-orbit coupling in multilayer superconductors},
	volume = {86},
	year = {2012},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBVLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMi9Zb3NoaWRhU2lncmlzdFlhbmFzZS9QaHlzLiBSZXYuIEI4Ni4xMzQ1MTRhLnBkZk8RAeQAAAAAAeQAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////xpQaHlzLiBSZXYuIEI4Ni4xMzQ1MTRhLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAAUWW9zaGlkYVNpZ3Jpc3RZYW5hc2UAAgBjLzpVc2VyczptYXJrOkRyb3Bib3ggKFBlcnNvbmFsKTpCaWJEZXNrOlBhcGVyczoyMDEyOllvc2hpZGFTaWdyaXN0WWFuYXNlOlBoeXMuIFJldi4gQjg2LjEzNDUxNGEucGRmAAAOADYAGgBQAGgAeQBzAC4AIABSAGUAdgAuACAAQgA4ADYALgAxADMANAA1ADEANABhAC4AcABkAGYADwAaAAwATQBhAGMAaQBuAHQAbwBzAGgAIABIAEQAEgBhVXNlcnMvbWFyay9Ecm9wYm94IChQZXJzb25hbCkvQmliRGVzay9QYXBlcnMvMjAxMi9Zb3NoaWRhU2lncmlzdFlhbmFzZS9QaHlzLiBSZXYuIEI4Ni4xMzQ1MTRhLnBkZgAAEwABLwAAFQACAAv//wAAAAgADQAaACQAfAAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJk}}

@article{Fu:2010,
	author = {Fu, Liang and Berg, Erez},
	journal = {Phys. Rev. Lett.},
	month = {Aug},
	pages = {097001},
	title = {{Odd-Parity Topological Superconductors: Theory and Application to ${\mathrm{Cu}}_{x}{\mathrm{Bi}}_{2}{\mathrm{Se}}_{3}$}},
	volume = {105},
	year = {2010},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBMLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMC9GdUJlcmcvUGh5cy4gUmV2LiBMZXR0LjEwNS4wOTcwMDFhLnBkZk8RAcwAAAAAAcwAAgAADE1hY2ludG9zaCBIRAAAAAAAAAAAAAAAAAAAAAAAAABCRAAB/////x9QaHlzLiBSZXYuIExldHQuMTA1LjA5NzAwMWEucGRmAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAD/////AAAAAAAAAAAAAAAAAAYABQAACiBjdQAAAAAAAAAAAAAAAAAGRnVCZXJnAAIAWi86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxMDpGdUJlcmc6UGh5cy4gUmV2LiBMZXR0LjEwNS4wOTcwMDFhLnBkZgAOAEAAHwBQAGgAeQBzAC4AIABSAGUAdgAuACAATABlAHQAdAAuADEAMAA1AC4AMAA5ADcAMAAwADEAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAWFVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMTAvRnVCZXJnL1BoeXMuIFJldi4gTGV0dC4xMDUuMDk3MDAxYS5wZGYAEwABLwAAFQACAAv//wAAAAgADQAaACQAcwAAAAAAAAIBAAAAAAAAAAUAAAAAAAAAAAAAAAAAAAJD}}



@article{Shimozawa:2014,
	author = {Shimozawa, M. and Goh, S. K. and Endo, R. and Kobayashi, R. and Watashige, T. and Mizukami, Y. and Ikeda, H. and Shishido, H. and Yanase, Y. and Terashima, T. and Shibauchi, T. and Matsuda, Y.},
	date-modified = {2021-12-21 17:01:27 +0100},
	journal = {Phys. Rev. Lett.},
	keywords = {locally non-centrosymmetric, heterostructures, upper critical field},
	month = {Apr},
	pages = {156404},
	title = {Controllable Rashba Spin-Orbit Interaction in Artificially Engineered Superlattices Involving the Heavy-Fermion Superconductor ${\mathrm{CeCoIn}}_{5}$},
	volume = {112},
	year = {2014}}

@article{Yoshida:2013,
	author = {Yoshida ,Tomohiro and Sigrist ,Manfred and Yanase ,Youichi},
	journal = {Journal of the Physical Society of Japan},
	number = {7},
	pages = {074714},
	title = {Complex-Stripe Phases Induced by Staggered Rashba Spin--Orbit Coupling},
	volume = {82},
	year = {2013},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBxLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxMy9Zb3NoaWRhU2lncmlzdFlhbmFzZS9Kb3VybmFsIG9mIHRoZSBQaHlzaWNhbCBTb2NpZXR5IG9mIEphcGFuODIuMDc0NzE0YS5wZGZPEQJUAAAAAAJUAAIAAAxNYWNpbnRvc2ggSEQAAAAAAAAAAAAAAAAAAAAAAAAAQkQAAf////8fSm91cm5hbCBvZiB0aGUgUGh5I0ZGRkZGRkZGLnBkZgAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA/////wAAAAAAAAAAAAAAAAAGAAUAAAogY3UAAAAAAAAAAAAAAAAAFFlvc2hpZGFTaWdyaXN0WWFuYXNlAAIAfy86VXNlcnM6bWFyazpEcm9wYm94IChQZXJzb25hbCk6QmliRGVzazpQYXBlcnM6MjAxMzpZb3NoaWRhU2lncmlzdFlhbmFzZTpKb3VybmFsIG9mIHRoZSBQaHlzaWNhbCBTb2NpZXR5IG9mIEphcGFuODIuMDc0NzE0YS5wZGYAAA4AbgA2AEoAbwB1AHIAbgBhAGwAIABvAGYAIAB0AGgAZQAgAFAAaAB5AHMAaQBjAGEAbAAgAFMAbwBjAGkAZQB0AHkAIABvAGYAIABKAGEAcABhAG4AOAAyAC4AMAA3ADQANwAxADQAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAfVVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMTMvWW9zaGlkYVNpZ3Jpc3RZYW5hc2UvSm91cm5hbCBvZiB0aGUgUGh5c2ljYWwgU29jaWV0eSBvZiBKYXBhbjgyLjA3NDcxNGEucGRmAAATAAEvAAAVAAIAC///AAAACAANABoAJACYAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAvA=}}

@article{Chan:2018,
	author = {Chan, Y. C. and Yip, K. Y. and Cheung, Y. W. and Chan, Y. T. and Niu, Q. and Kajitani, J. and Higashinaka, R. and Matsuda, T. D. and Yanase, Y. and Aoki, Y. and Lai, K. T. and Goh, Swee K.},
	journal = {Phys. Rev. B},
	month = {Mar},
	pages = {104509},
	title = {Anisotropic two-gap superconductivity and the absence of a Pauli paramagnetic limit in single-crystalline ${\mathrm{LaO}}_{0.5}{\mathrm{F}}_{0.5}{\mathrm{BiS}}_{2}$},
	volume = {97},
	year = {2018}}

@article{Zhang:2014,
	author = {Zhang, Xiuwen and Liu, Qihang and Luo, Jun-Wei and Freeman, Arthur J. and Zunger, Alex},
	journal = {Nature Physics},
	number = {5},
	pages = {387--393},
	title = {Hidden spin polarization in inversion-symmetric bulk crystals},
	volume = {10},
	year = {2014}}

@article{Yoshida:2014,
	author = {Yoshida ,Tomohiro and Sigrist ,Manfred and Yanase ,Youichi},
	journal = {Journal of the Physical Society of Japan},
	number = {1},
	pages = {013703},
	title = {Parity-Mixed Superconductivity in Locally Non-centrosymmetric System},
	volume = {83},
	year = {2014}}

@article{Yoshida:2015,
	author = {Yoshida, Tomohiro and Sigrist, Manfred and Yanase, Youichi},
	journal = {Phys. Rev. Lett.},
	month = {Jul},
	pages = {027001},
	title = {Topological Crystalline Superconductivity in Locally Noncentrosymmetric Multilayer Superconductors},
	volume = {115},
	year = {2015},
	bdsk-file-1 = {YnBsaXN0MDDSAQIDBFxyZWxhdGl2ZVBhdGhZYWxpYXNEYXRhXxBaLi4vLi4vLi4vLi4vLi4vLi4vQmliRGVzay9QYXBlcnMvMjAxNS9Zb3NoaWRhU2lncmlzdFlhbmFzZS9QaHlzLiBSZXYuIExldHQuMTE1LjAyNzAwMWEucGRmTxEB9gAAAAAB9gACAAAMTWFjaW50b3NoIEhEAAAAAAAAAAAAAAAAAAAAAAAAAEJEAAH/////H1BoeXMuIFJldi4gTGV0dC4xMTUuMDI3MDAxYS5wZGYAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAP////8AAAAAAAAAAAAAAAAABgAFAAAKIGN1AAAAAAAAAAAAAAAAABRZb3NoaWRhU2lncmlzdFlhbmFzZQACAGgvOlVzZXJzOm1hcms6RHJvcGJveCAoUGVyc29uYWwpOkJpYkRlc2s6UGFwZXJzOjIwMTU6WW9zaGlkYVNpZ3Jpc3RZYW5hc2U6UGh5cy4gUmV2LiBMZXR0LjExNS4wMjcwMDFhLnBkZgAOAEAAHwBQAGgAeQBzAC4AIABSAGUAdgAuACAATABlAHQAdAAuADEAMQA1AC4AMAAyADcAMAAwADEAYQAuAHAAZABmAA8AGgAMAE0AYQBjAGkAbgB0AG8AcwBoACAASABEABIAZlVzZXJzL21hcmsvRHJvcGJveCAoUGVyc29uYWwpL0JpYkRlc2svUGFwZXJzLzIwMTUvWW9zaGlkYVNpZ3Jpc3RZYW5hc2UvUGh5cy4gUmV2LiBMZXR0LjExNS4wMjcwMDFhLnBkZgATAAEvAAAVAAIAC///AAAACAANABoAJACBAAAAAAAAAgEAAAAAAAAABQAAAAAAAAAAAAAAAAAAAns=}}


@article{Frigeri:2004-2,
  title={Spin susceptibility in superconductors without inversion symmetry},
  author={Frigeri, Paolo A and Agterberg, Daniel F and Sigrist, Manfred},
  journal={New J. Phys.},
  volume={6},
  number={1},
  pages={115},
  year={2004},
  publisher={IOP Publishing}
}
	
@article{Frigeri:2004,
  title = {Superconductivity without Inversion Symmetry: {MnSi} versus {CePt$_3$Si}},
  author = {Frigeri, P. A. and Agterberg, D. F. and Koga, A. and Sigrist, M.},
  journal = {Phys. Rev. Lett.},
  volume = {92},
  issue = {9},
  pages = {097001},
  numpages = {4},
  year = {2004},
  note = {{S}ee also Erratum {\bf 93}, 099903(E) (2004)},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.92.097001},
  url = {http://link.aps.org/doi/10.1103/PhysRevLett.92.097001}}
  
  @article{Schnyder:2015,
   title={Topological surface states in nodal superconductors},
   volume={27},
   ISSN={1361-648X},
   url={http://dx.doi.org/10.1088/0953-8984/27/24/243201},
   DOI={10.1088/0953-8984/27/24/243201},
   number={24},
   journal={Journal of Physics: Condensed Matter},
   publisher={IOP Publishing},
   author={Schnyder, Andreas P and Brydon, Philip M R},
   year={2015},
   month={May},
   pages={243201} }
   

   
   @article{Aoki:2019,
   title={{Review of U-based Ferromagnetic Superconductors: Comparison between UGe$_2$, URhGe, and UCoGe}},
   volume={88},
   ISSN={1347-4073},
   url={http://dx.doi.org/10.7566/JPSJ.88.022001},
   DOI={10.7566/jpsj.88.022001},
   number={2},
   journal={Journal of the Physical Society of Japan},
   publisher={Japan Society of Applied Physics},
   author={Aoki, Dai and Ishida, Kenji and Flouquet, Jacques},
   year={2019},
   month={Feb},
   pages={022001} }
   
   @article{Joynt:2002,
  title = {{The superconducting phases of ${\mathrm{UPt}}_{3}$}},
  author = {Joynt, Robert and Taillefer, Louis},
  journal = {Rev. Mod. Phys.},
  volume = {74},
  issue = {1},
  pages = {235--294},
  numpages = {0},
  year = {2002},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.74.235},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.74.235}
}

@article{Baltz:2018,
  title = {Antiferromagnetic spintronics},
  author = {Baltz, V. and Manchon, A. and Tsoi, M. and Moriyama, T. and Ono, T. and Tserkovnyak, Y.},
  journal = {Rev. Mod. Phys.},
  volume = {90},
  issue = {1},
  pages = {015005},
  numpages = {57},
  year = {2018},
  month = {Feb},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.90.015005},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.90.015005}
}

@article{Manchon:2015,
	doi = {10.1038/nmat4360},
	url = {https://doi.org/10.1038/nmat4360},
	year = 2015,
	month = {aug},
	publisher = {Springer Science and Business Media {LLC}},
  	volume = {14},
	number = {9},
	pages = {871--882},
	author = {A. Manchon and H. C. Koo and J. Nitta and S. M. Frolov and R. A. Duine},
	title = {New perspectives for Rashba spin{\textendash}orbit coupling},
	journal = {Nature Materials}
}
@article{Yuan:2019,
	doi = {10.1038/s41467-019-08836-4},
	url = {https://doi.org/10.1038/41467-019-08836-4},
	year = 2019,
	month = {feb},
	publisher = {Springer Science and Business Media {LLC}},
	volume = {10},
	number = {1},
	author = {Linding Yuan and Qihang Liu and Xiuwen Zhang and Jun-Wei Luo and Shu-Shen Li and Alex Zunger},
	title = {Uncovering and tailoring hidden Rashba spin{\textendash}orbit splitting in centrosymmetric crystals},
	journal = {Nature Communications}
}
@article{Zhang2:2014,
	doi = {10.1038/nphys2933},
	url = {https://doi.org/10.1038/nphys2933},
	year = 2014,
	month = {apr},
	publisher = {Springer Science and Business Media {LLC}},
	volume = {10},
	number = {5},
	pages = {387--393},
	author = {Xiuwen Zhang and Qihang Liu and Jun-Wei Luo and Arthur J. Freeman and Alex Zunger},
	title = {Hidden spin polarization in inversion-symmetric bulk crystals},
	journal = {Nature Physics}
}

@article{Pengke:2018,
  title = {Illuminating "spin-polarized" Bloch wave-function projection from degenerate bands in decomposable centrosymmetric lattices},
  author = {Li, Pengke and Appelbaum, Ian},
  journal = {Phys. Rev. B},
  volume = {97},
  issue = {12},
  pages = {125434},
  numpages = {7},
  year = {2018},
  month = {Mar},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.97.125434},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.97.125434}
}

@article{Landaeta:2022,
  title = {{Field-Angle Dependence Reveals Odd-Parity Superconductivity in ${\mathrm{CeRh}}_{2}{\mathrm{As}}_{2}$}},
  author = {Landaeta, J. F. and Khanenko, P. and Cavanagh, D. C. and Geibel, C. and Khim, S. and Mishra, S. and Sheikin, I. and Brydon, P. M. R. and Agterberg, D. F. and Brando, M. and Hassinger, E.},
  journal = {Phys. Rev. X},
  volume = {12},
  issue = {3},
  pages = {031001},
  numpages = {8},
  year = {2022},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevX.12.031001},
  url = {https://link.aps.org/doi/10.1103/PhysRevX.12.031001}
}

@article{Huang:2017,
author = {Huang, Dennis and Hoffman, Jennifer E.},
title = {{Monolayer FeSe on SrTiO$_3$}},
journal = {Annual Review of Condensed Matter Physics},
volume = {8},
number = {1},
pages = {311-336},
year = {2017},
doi = {10.1146/annurev-conmatphys-031016-025242},
URL = {https://doi.org/10.1146/annurev-conmatphys-031016-025242},
eprint = {https://doi.org/10.1146/annurev-conmatphys-031016-025242},
abstract = { Epitaxial engineering of solid state heterointerfaces is a leading avenue to realizing enhanced or novel electronic states of matter. As a recent example, bulk FeSe is an unconventional superconductor with a modest transition temperature (Tc) of 9 K. However, when a single atomic layer of FeSe is grown on SrTiO3, its Tc can skyrocket by an order of magnitude to 65 K or 109 K. Since this discovery in 2012, efforts to reproduce, understand, and extend these findings continue to draw both excitement and scrutiny. In this review, we first present a critical survey of experimental measurements performed using a wide range of techniques. We then turn to the open question of microscopic mechanisms of superconductivity. We examine contrasting indications for both phononic (conventional) and magnetic/orbital (unconventional) means of electron pairing, as well as speculations about whether they could work cooperatively to boost Tc in a monolayer of FeSe. }
}
@article{Mizuguchi:2015,
title = {{Review of superconductivity in BiS$_2$-based layered materials}},
journal = {Journal of Physics and Chemistry of Solids},
volume = {84},
pages = {34-48},
year = {2015},
note = {Focus issue on the Study of matter at extreme conditions and related phenomena},
issn = {0022-3697},
doi = {https://doi.org/10.1016/j.jpcs.2014.09.003},
url = {https://www.sciencedirect.com/science/article/pii/S0022369714002157},
author = {Yoshikazu Mizuguchi},
keywords = {B. Chemical synthesis, B. Crystal growth, D. Superconductivity, D. Transport properties, D. Electronic structure},
abstract = {In 2012, a new layered superconductor where BiS2 layer is the superconducting layer was discovered. So far, seven types of BiS2-based superconductors and two related superconductors have been discovered. In this article, the diversity of the crystal structure and the physical properties of the BiS2-based superconductors are reviewed. Furthermore, notable characteristics of superconductivity in the BiS2 family are introduced. The prospects for raising Tc in this family are proposed on the basis of experimental and theoretical studies.}
}

@article{Stewart:2011,
  title = {Superconductivity in iron compounds},
  author = {Stewart, G. R.},
  journal = {Rev. Mod. Phys.},
  volume = {83},
  issue = {4},
  pages = {1589--1652},
  numpages = {0},
  year = {2011},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/RevModPhys.83.1589},
  url = {https://link.aps.org/doi/10.1103/RevModPhys.83.1589}
}

@article{Ma:2021,
	doi = {10.1021/acsmaterialsau.1c00011},
	url = {https://doi.org/10.1021/acsmaterialsau.1c00011},
	year = 2021,
	month = {jun},
	publisher = {American Chemical Society ({ACS})},
	volume = {1},
	number = {1},
	pages = {55--61},
	author = {KeYuan Ma and Karolina Gornicka and Robin Lef{\`{e}
}vre and Yikai Yang and Henrik M. R{\o}nnow and Harald O. Jeschke and Tomasz Klimczuk and Fabian O. von Rohr},
  
	title = {{Superconductivity with High Upper Critical Field in the Cubic Centrosymmetric $\eta$-Carbide Nb$_4$Rh$_2$C$_{1-\delta}$}},
	journal = {{ACS} Materials Au}
}

@article{Ruan:2022,
	doi = {10.1088/0256-307x/39/2/027401},
  
	url = {https://doi.org/10.1088/0256-307x/39/027401},
  
	year = 2022,
	month = {feb},
  
	publisher = {{IOP} Publishing},
  
	volume = {39},
  
	number = {2},
  
	pages = {027401},
  
	author = {Bin-Bin Ruan and Meng-Hu Zhou and Qing-Song Yang and Ya-Dong Gu and Ming-Wei Ma and Gen-Fu Chen and Zhi-An Ren},
  
	title = {{Superconductivity with a Violation of Pauli Limit and Evidences for Multigap in $\eta$-Carbide Type Ti$_4$Ir$_2$O}},
  
	journal = {Chinese Physics Letters}
}


@article{Zhang:2011,
	doi = {10.1007/s11467-011-0235-7},
  
	url = {https://doi.org/10.1007/11467-011-0235-7},
  
	year = 2011,
	month = {dec},
  
	publisher = {Springer Science and Business Media {LLC}
},
  
	volume = {6},
  
	number = {4},
  
	pages = {463--473},
  
	author = {Jing-lei Zhang and Lin Jiao and Ye Chen and Hui-qiu Yuan},
  
	title = {Universal behavior of the upper critical field in iron-based superconductors},
  
	journal = {Frontiers of Physics}
}

@article{Yang:2017,
  title = {Topological semimetals protected by off-centered symmetries in nonsymmorphic crystals},
  author = {Yang, Bohm-Jung and Bojesen, Troels Arnfred and Morimoto, Takahiro and Furusaki, Akira},
  journal = {Phys. Rev. B},
  volume = {95},
  issue = {7},
  pages = {075135},
  numpages = {16},
  year = {2017},
  month = {Feb},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.95.075135},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.95.075135}
}


@article{Leonhardt:2021,
  title = {Symmetry-enforced topological band crossings in orthorhombic crystals: Classification and materials discovery},
  author = {Leonhardt, Andreas and Hirschmann, Moritz M. and Heinsdorf, Niclas and Wu, Xianxin and Fabini, Douglas H. and Schnyder, Andreas P.},
  journal = {Phys. Rev. Mater.},
  volume = {5},
  issue = {12},
  pages = {124202},
  numpages = {25},
  year = {2021},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevMaterials.5.124202},
  url = {https://link.aps.org/doi/10.1103/PhysRevMaterials.5.124202}
}


@article{Hirschmann:2021,
  title = {{Symmetry-enforced band crossings in tetragonal materials: Dirac and Weyl degeneracies on points, lines, and planes}},
  author = {Hirschmann, Moritz M. and Leonhardt, Andreas and Kilic, Berkay and Fabini, Douglas H. and Schnyder, Andreas P.},
  journal = {Phys. Rev. Mater.},
  volume = {5},
  issue = {5},
  pages = {054202},
  numpages = {28},
  year = {2021},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevMaterials.5.054202},
  url = {https://link.aps.org/doi/10.1103/PhysRevMaterials.5.054202}
}


@article{Zhang:2018,
  title = {Topological band crossings in hexagonal materials},
  author = {Zhang, J. and Chan, Y.-H. and Chiu, C.-K. and Vergniory, M. G. and Schoop, L. M. and Schnyder, A. P.},
  journal = {Phys. Rev. Mater.},
  volume = {2},
  issue = {7},
  pages = {074201},
  numpages = {15},
  year = {2018},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevMaterials.2.074201},
  url = {https://link.aps.org/doi/10.1103/PhysRevMaterials.2.074201}
}


@article{Sumita:2018,
  title = {Unconventional superconducting gap structure protected by space group symmetry},
  author = {Sumita, Shuntaro and Yanase, Youichi},
  journal = {Phys. Rev. B},
  volume = {97},
  issue = {13},
  pages = {134512},
  numpages = {16},
  year = {2018},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.97.134512},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.97.134512}
}


@article{Kobayashi:2016,
  title = {Topologically stable gapless phases in nonsymmorphic superconductors},
  author = {Kobayashi, Shingo and Yanase, Youichi and Sato, Masatoshi},
  journal = {Phys. Rev. B},
  volume = {94},
  issue = {13},
  pages = {134512},
  numpages = {11},
  year = {2016},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.94.134512},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.94.134512}
}


@article{Kobayashi:2014,
  title = {Topological Blount's theorem of odd-parity superconductors},
  author = {Kobayashi, Shingo and Shiozaki, Ken and Tanaka, Yukio and Sato, Masatoshi},
  journal = {Phys. Rev. B},
  volume = {90},
  issue = {2},
  pages = {024516},
  numpages = {11},
  year = {2014},
  month = {Jul},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.90.024516},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.90.024516}
}


@misc{Cavanagh2:2022,
  doi = {10.48550/ARXIV.2207.01191},
  url = {https://arxiv.org/abs/2207.01191},
  author = {Cavanagh, D. C. and Agterberg, Daniel F. and Brydon, P. M. R.},
  keywords = {Superconductivity (cond-mat.supr-con), FOS: Physical sciences, FOS: Physical sciences},
  title = {Pair-breaking in superconductors with strong spin-orbit coupling},
  publisher = {arXiv},
  year = {2022},
  copyright = {Creative Commons Attribution 4.0 International}
}

@article{Brydon:2016,
  title = {{Pairing of $j=3/2$ Fermions in Half-Heusler Superconductors}},
  author = {Brydon, P. M. R. and Wang, Limin and Weinert, M. and Agterberg, D. F.},
  journal = {Phys. Rev. Lett.},
  volume = {116},
  issue = {17},
  pages = {177001},
  numpages = {5},
  year = {2016},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.116.177001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.116.177001}
}


@article{Stokes:2013,
author = "Stokes, Harold T. and Campbell, Branton J. and Cordes, Ryan",
title = "{Tabulation of irreducible representations of the crystallographic space groups and their superspace extensions}",
journal = "Acta Crystallographica Section A",
year = "2013",
volume = "69",
number = "4",
pages = "388--395",
month = "Jul",
doi = {10.1107/S0108767313007538},
url = {https://doi.org/10.1107/S0108767313007538},
abstract = {New tables of irreducible representations (IRs) are introduced for the 230 crystallographic space groups (SGs) in three-dimensional space, at both special and non-special {\bf k} vectors, and for their extensions to (3 + {\it d})-dimensional superspace (`superspace-extended SGs' or SSESGs). Neither a tabulation of SG IR matrices for non-special {\bf k} vectors nor a tabulation of SSESG IR matrices for {\it d} > 1 have been previously published. These tabulations are made possible by a new form in which the IR matrices of SGs are separated as a product of a translation part {\it T} and a point-operation part {\it P}, and where the IR matrices of SSESGs are separated as a product of a phase-shift part {\it Q} and a point-operation part {\it P}${\sb {\it s}}$. Both {\it T} and {\it Q} have a simple prescribed form that does not need to be tabulated. Also, the new IR matrices are in a convenient block form which allows one to see by inspection which parts of the matrices and the associated order parameters belong to which arm of the star of {\bf k}. In addition to complex IR matrices, real physically irreducible representation (PIR) matrices are tabulated. The new IR and PIR tables are available on the ISO-IR website (http://stokes.byu.edu/iso/irtables.php) in both convenient human-readable and computer-readable forms.},
keywords = {irreducible representations, space groups, distortions, order parameter},
}

@article{Aroyo:2006,
url = {https://doi.org/10.1524/zkri.2006.221.1.15},
title = {Bilbao Crystallographic Server: I. Databases and crystallographic computing programs},
author = {Mois Ilia Aroyo and Juan Manuel Perez-Mato and Cesar Capillas and Eli Kroumova and Svetoslav Ivantchev and Gotzon Madariaga and Asen Kirov and Hans Wondratschek},
pages = {15--27},
volume = {221},
number = {1},
journal = {Zeitschrift für Kristallographie - Crystalline Materials},
doi = {doi:10.1524/zkri.2006.221.1.15},
year = {2006},
lastchecked = {2022-12-02}
}

@article{Aroyo2:2006,
author = "Aroyo, Mois I. and Kirov, Asen and Capillas, Cesar and Perez-Mato, J. M. and Wondratschek, Hans",
title = "{Bilbao Crystallographic Server. II. Representations of crystallographic point groups and space groups}",
journal = "Acta Crystallographica Section A",
year = "2006",
volume = "62",
number = "2",
pages = "115--128",
month = "Mar",
doi = {10.1107/S0108767305040286},
url = {https://doi.org/10.1107/S0108767305040286},
abstract = {The Bilbao Crystallographic Server is a web site with crystallographic programs and databases freely available on-line (http://www.cryst.ehu.es). The server gives access to general information related to crystallographic symmetry groups (generators, general and special positions, maximal subgroups, Brillouin zones {\it etc.}). Apart from the simple tools for retrieving the stored data, there are programs for the analysis of group{--}subgroup relations between space groups (subgroups and supergroups, Wyckoff-position splitting schemes {\it etc.}). There are also software packages studying specific problems of solid-state physics, structural chemistry and crystallography. This article reports on the programs treating representations of point and space groups. There are tools for the construction of irreducible representations, for the study of the correlations between representations of group{--}subgroup pairs of space groups and for the decompositions of Kronecker products of representations.},
keywords = {Bilbao Crystallographic Server, point and space groups, representations of crystallographic groups},
}

@article{Zhao:2016,
	doi = {10.1103/physrevb.94.195109},
  
	url = {https://doi.org/10.1103/physrevb.94.195109},
  
	year = 2016,
	month = {nov},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {94},
  
	number = {19},
  
	author = {Y. X. Zhao and Andreas P. Schnyder},
  
	title = {Nonsymmorphic symmetry-required band crossings in topological semimetals},
  
	journal = {Physical Review B}
}

@article{Wieder:2016,
  title = {Double Dirac Semimetals in Three Dimensions},
  author = {Wieder, Benjamin J. and Kim, Youngkuk and Rappe, A. M. and Kane, C. L.},
  journal = {Phys. Rev. Lett.},
  volume = {116},
  issue = {18},
  pages = {186402},
  numpages = {5},
  year = {2016},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.116.186402},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.116.186402}
}

@article{Bradlyn:2016,
author = {Barry Bradlyn  and Jennifer Cano  and Zhijun Wang  and M. G. Vergniory  and C. Felser  and R. J. Cava  and B. Andrei Bernevig },
title = {Beyond Dirac and Weyl fermions: Unconventional quasiparticles in conventional crystals},
journal = {Science},
volume = {353},
number = {6299},
pages = {aaf5037},
 year = {2016},
doi = {10.1126/science.aaf5037},
URL = {https://www.science.org/doi/abs/10.1126/science.aaf5037},
eprint = {https://www.science.org/doi/pdf/10.1126/science.aaf5037},
abstract = {In quantum field theory, we learn that fermions come in three varieties: Majorana, Weyl, and Dirac. Here, we show that in solid-state systems this classification is incomplete, and we find several additional types of crystal symmetry–protected free fermionic excitations. We exhaustively classify linear and quadratic three-, six-, and eight-band crossings stabilized by space group symmetries in solid-state systems with spin-orbit coupling and time-reversal symmetry. Several distinct types of fermions arise, differentiated by their degeneracies at and along high-symmetry points, lines, and surfaces. Some notable consequences of these fermions are the presence of Fermi arcs in non-Weyl systems and the existence of Dirac lines. Ab initio calculations identify a number of materials that realize these exotic fermions close to the Fermi level.}}

@article{Agterberg:1999,
	doi = {10.1103/physrevb.60.14868},
  
	url = {https://doi.org/10.1103%2Fphysrevb.60.14868},
  
	year = 1999,
	month = {dec},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {60},
  
	number = {21},
  
	pages = {14868--14871},
  
	author = {D. F. Agterberg and Victor Barzykin and Lev P. Gor'kov},
  
	title = {Conventional mechanisms for exotic superconductivity},
  
	journal = {Physical Review B}
}
@article{Georges:2013,
	doi = {10.1146/annurev-conmatphys-020911-125045},
  
	url = {https://doi.org/10.1146%2Fannurev-conmatphys-020911-125045},
  
	year = 2013,
	month = {apr},
  
	publisher = {Annual Reviews},
  
	volume = {4},
  
	number = {1},
  
	pages = {137--178},
  
	author = {Antoine Georges and Luca de{\textquotesingle} Medici and Jernej Mravlje},
  
	title = {Strong Correlations from Hund's Coupling},
  
	journal = {Annual Review of Condensed Matter Physics}
}

@article{Kanamori:1963,
    author = {Kanamori, Junjiro},
    title = "{Electron Correlation and Ferromagnetism of Transition Metals}",
    journal = {Progress of Theoretical Physics},
    volume = {30},
    number = {3},
    pages = {275-289},
    year = {1963},
    month = {09},
    abstract = "{The electron correlation in a narrow energy band is discussed taking into account the multiple scattering between two electrons. The discussion is an adaptation of Brueckner's theory of nuclear matter. It is assumed that electrons interact with each other only when they are at the same atom. The effect of the electron correlation depends in an intricate way on the energy spectrum of a given band. An approximate expression of the effective magnitude of the interaction is derived. The condition for the occurrence of ferromagnetism is investigated for various types of bands. The ferromagnetism of Ni and the paramagnetism of Pd can be understood reasonably through the present approach. The degeneracy of the d bands is taken into account in the discussion of these metals.}",
    issn = {0033-068X},
    doi = {10.1143/PTP.30.275},
    url = {https://doi.org/10.1143/PTP.30.275},
    eprint = {https://academic.oup.com/ptp/article-pdf/30/3/275/5278869/30-3-275.pdf},
}

@article{Eugenio:2018,
	doi = {10.1103/physrevb.98.014503},
  
	url = {https://doi.org/10.1103%2Fphysrevb.98.014503},
  
	year = 2018,
	month = {jul},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {98},
  
	number = {1},
  
	author = {P. Myles Eugenio and Oskar Vafek},
  
	title = {Classification of symmetry derived pairing at the 
		$M$
		 point in {FeSe}
},
  
	journal = {Physical Review B}
}

@article{Samokhin:2019,
	doi = {10.1016/j.aop.2019.04.016},
  
	url = {https://doi.org/10.1016%2Fj.aop.2019.04.016},
  
	year = 2019,
	month = {aug},
  
	publisher = {Elsevier {BV}
},
  
	volume = {407},
  
	pages = {179--197},
  
	author = {K.V. Samokhin},
  
	title = {On the pseudospin description of the electron Bloch bands},
  
	journal = {Annals of Physics}
}

@article{Fischer:2023,
author = {Fischer, Mark H. and Sigrist, Manfred and Agterberg, Daniel F. and Yanase, Youichi},
title = {Superconductivity and Local Inversion-Symmetry Breaking},
journal = {Annual Review of Condensed Matter Physics},
volume = {14},
number = {1},
year = {2023},
doi = {10.1146/annurev-conmatphys-040521-042511},

URL = { 
    
        https://doi.org/10.1146/annurev-conmatphys-040521-042511
    
    

},
eprint = { 
    
        https://doi.org/10.1146/annurev-conmatphys-040521-042511
}}

@article{Dagotto:2001,
title = {Colossal magnetoresistant materials: the key role of phase separation},
journal = {Physics Reports},
volume = {344},
number = {1},
pages = {1-153},
year = {2001},
issn = {0370-1573},
doi = {https://doi.org/10.1016/S0370-1573(00)00121-6},
url = {https://www.sciencedirect.com/science/article/pii/S0370157300001216},
author = {Elbio Dagotto and Takashi Hotta and Adriana Moreo},
keywords = {Manganites, Colossal magnetoresistance, Computational physics, Inhomogeneities, Phase separation},
abstract = {The study of the manganese oxides, widely known as manganites, that exhibit the “colossal” magnetoresistance effect is among the main areas of research within the area of strongly correlated electrons. After considerable theoretical effort in recent years, mainly guided by computational and mean-field studies of realistic models, considerable progress has been achieved in understanding the curious properties of these compounds. These recent studies suggest that the ground states of manganite models tend to be intrinsically inhomogeneous due to the presence of strong tendencies toward phase separation, typically involving ferromagnetic metallic and antiferromagnetic charge and orbital ordered insulating domains. Calculations of the resistivity versus temperature using mixed states lead to a good agreement with experiments. The mixed-phase tendencies have two origins: (i) electronic phase separation between phases with different densities that lead to nanometer scale coexisting clusters, and (ii) disorder-induced phase separation with percolative characteristics between equal-density phases, driven by disorder near first-order metal–insulator transitions. The coexisting clusters in the latter can be as large as a micrometer in size. It is argued that a large variety of experiments reviewed in detail here contain results compatible with the theoretical predictions. The main phenomenology of mixed-phase states appears to be independent of the fine details of the model employed, since the microscopic origin of the competing phases does not influence the results at the phenomenological level. However, it is quite important to clarify the electronic properties of the various manganite phases based on microscopic Hamiltonians, including strong electron–phonon Jahn–Teller and/or Coulomb interactions. Thus, several issues are discussed here from the microscopic viewpoint as well, including the phase diagrams of manganite models, the stabilization of the charge/orbital/spin ordered half-doped correlated electronics (CE)-states, the importance of the naively small Heisenberg coupling among localized spins, the setup of accurate mean-field approximations, the existence of a new temperature scale T∗ where clusters start forming above the Curie temperature, the presence of stripes in the system, and many others. However, much work remains to be carried out, and a list of open questions is included here. It is also argued that the mixed-phase phenomenology of manganites may appear in a large variety of compounds as well, including ruthenates, diluted magnetic semiconductors, and others. It is concluded that manganites reveal such a wide variety of interesting physical phenomena that their detailed study is quite important for progress in the field of correlated electrons.}}

@misc{Qin:2022,
  doi = {10.48550/ARXIV.2208.09409},
  
  url = {https://arxiv.org/abs/2208.09409},
  
  author = {Qin, Shengshan and Fang, Chen and Zhang, Fu-chun and Hu, Jiangping},
  
  keywords = {Superconductivity (cond-mat.supr-con), FOS: Physical sciences, FOS: Physical sciences},
  
  title = {Spin-triplet Superconductivity in Nonsymmorphic crystals},
  
  publisher = {arXiv},
  
  year = {2022},
  
  copyright = {arXiv.org perpetual, non-exclusive license}
}

@article{Cheung:2019,
	doi = {10.1103/physrevb.99.024516},
  
	url = {https://doi.org/10.1103/physrevb.99.024516},
  
	year = 2019,
	month = {jan},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {99},
  
	number = {2},
  
	author = {Alfred K. C. Cheung and D. F. Agterberg},
  
	title = {Superconductivity in the presence of spin-orbit interactions stabilized by Hund coupling},
  
	journal = {Physical Review B}
}

@article{Vafek:2017,
	doi = {10.1103/physrevlett.118.087003},
  
	url = {https://doi.org/10.1103/physrevlett.118.087003},
  
	year = 2017,
	month = {feb},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {118},
  
	number = {8},
  
	author = {Oskar Vafek and Andrey V. Chubukov},
  
	title = {Hund Interaction, Spin-Orbit Coupling, and the Mechanism of Superconductivity in Strongly Hole-Doped Iron Pnictides},
  
	journal = {Physical Review Letters}
}

@article{Nakayama:2018,
	doi = {10.1103/physrevb.98.214503},
  
	url = {https://doi.org/10.1103/physrevb.98.214503},
  
	year = 2018,
	month = {dec},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {98},
  
	number = {21},
  
	author = {Takeru Nakayama and Tatsuya Shishidou and Daniel F. Agterberg},
  
	title = {{Nodal topology in 
		$d$-wave superconducting monolayer {FeSe}
}},
  
	journal = {Physical Review B}
}

@article{Ramires:2018,
	doi = {10.1103/physrevb.98.024501},
	url = {https://doi.org/10.1103/physrevb.98.024501},
	year = 2018,
	month = {jul},
	publisher = {American Physical Society ({APS})},
	volume = {98},
	number = {2},
	author = {Aline Ramires and Daniel F. Agterberg and Manfred Sigrist},
	title = {{Tailoring 
		$T_c$
		 by symmetry principles: The concept of superconducting fitness}},
	journal = {Physical Review B}
}


@article{Ramires:2016,
	doi = {10.1103/physrevb.94.104501},
	url = {https://doi.org/10.1103/physrevb.94.104501},
	year = 2016,
	month = {sep},
	publisher = {American Physical Society ({APS})},
	volume = {94},
	number = {10},
	author = {Aline Ramires and Manfred Sigrist},
	title = {{Identifying detrimental effects for multiorbital superconductivity: Application to Sr$_2$RuO$_4$}},
	journal = {Physical Review B}
}

@article{Agterberg:2017,
	doi = {10.1103/physrevlett.119.267001},
  
	url = {https://doi.org/10.1103/physrevlett.119.267001},
  
	year = 2017,
	month = {dec},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {119},
  
	number = {26},
  
	author = {D.{\hspace{0.167em}
}F. Agterberg and T. Shishidou and J. O'Halloran and P.{\hspace{0.167em}}M.{\hspace{0.167em}}R. Brydon and M. Weinert},
  
	title = {{Resilient Nodeless 
		$d$
		-Wave Superconductivity in Monolayer {FeSe}}},
  
	journal = {Physical Review Letters}
}

@article{Mockli:2021,
	doi = {10.1103/physrevb.104.134517},
  
	url = {https://doi.org/10.1103/physrevb.104.134517},
  
	year = 2021,
	month = {oct},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {104},
  
	number = {13},
  
	author = {David Möckli and Aline Ramires},
  
	title = {{Superconductivity in disordered locally noncentrosymmetric materials: An application to CeRh$_2$As$_2$.}},
  
	journal = {Physical Review B}
}

@article{
Wang:2020,
author = {Zhenyu Wang  and Jorge Olivares Rodriguez  and Lin Jiao  and Sean Howard  and Martin Graham  and G. D. Gu  and Taylor L. Hughes  and Dirk K. Morr  and Vidya Madhavan },
title = {{Evidence for dispersing 1D Majorana channels in an iron-based superconductor}},
journal = {Science},
volume = {367},
number = {6473},
pages = {104-108},
year = {2020},
doi = {10.1126/science.aaw8419},
URL = {https://www.science.org/doi/abs/10.1126/science.aaw8419},
eprint = {https://www.science.org/doi/pdf/10.1126/science.aaw8419},
abstract = {Majorana states in solid-state systems may one day form a basis for topological quantum computing. Most of the candidates identified so far have been Majorana bound states, but theorists have predicted that propagating Majorana states may exist as well. Wang et al. looked for such a state on the surface of the material FeSe0.45Te0.55 (see the Perspective by Tewari and Stanescu). Using scanning tunneling spectroscopy, the researchers measured a flat, bias-independent density of states along a particular type of domain wall, which was consistent with a theoretical prediction for a propagating Majorana state in this material. Although topologically trivial origins of this finding are difficult to completely rule out, the work is likely to stimulate interest in iron-based superconductors as hosts of Majorana states. Science, this issue p. 104; see also p. 23 Scanning tunneling spectroscopy suggests a propagating Majorana state along a domain wall on the surface of FeSe0.45Te0.55. The possible realization of Majorana fermions as quasiparticle excitations in condensed-matter physics has created much excitement. Most studies have focused on Majorana bound states; however, propagating Majorana states with linear dispersion have also been predicted. Here, we report scanning tunneling spectroscopic measurements of crystalline domain walls (DWs) in FeSe0.45Te0.55. We located DWs across which the lattice structure shifts by half a unit cell. These DWs have a finite, flat density of states inside the superconducting gap, which is a hallmark of linearly dispersing modes in one dimension. This signature is absent in DWs in the related superconductor, FeSe, which is not in the topological phase. Our combined data are consistent with the observation of dispersing Majorana states at a π-phase shift DW in a proximitized topological material.}}

@article{Sauls:1994,
	doi = {10.1080/00018739400101475},
  
	url = {https://doi.org/10.1080/00018739400101475},
  
	year = 1994,
	month = {feb},
  
	publisher = {Informa {UK} Limited},
  
	volume = {43},
  
	number = {1},
  
	pages = {113--141},
  
	author = {J.A. Sauls},
  
	title = {{The order parameter for the superconducting phases of UPt$_3$}},
  
	journal = {Advances in Physics}
}



@article{Choi:1991,
  title = {{Identification of odd-parity superconductivity in UPt$_{3}$ from paramagnetic effects on the upper critical field}},
  author = {Choi, C. H. and Sauls, J. A.},
  journal = {Phys. Rev. Lett.},
  volume = {66},
  issue = {4},
  pages = {484--487},
  numpages = {0},
  year = {1991},
  month = {Jan},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.66.484},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.66.484}
}

@article{Ruf:2021,
	doi = {10.1038/s41467-020-20252-7},
  
	url = {https://doi.org/10.1038/41467-020-20252-7},
  
	year = 2021,
	month = {jan},
  
	publisher = {Springer Science and Business Media {LLC}
},
  
	volume = {12},
  
	number = {1},
  
	author = {J. P. Ruf and H. Paik and N. J. Schreiber and H. P. Nair and L. Miao and J. K. Kawasaki and J. N. Nelson and B. D. Faeth and Y. Lee and B. H. Goodge and B. Pamuk and C. J. Fennie and L. F. Kourkoutis and D. G. Schlom and K. M. Shen},
  
	title = {Strain-stabilized superconductivity},
  
	journal = {Nature Communications}
}

@article{Uchida:2020,
  title = {{Superconductivity in Uniquely Strained RuO$_2$ Films}},
  author = {Uchida, Masaki and Nomoto, Takuya and Musashi, Maki and Arita, Ryotaro and Kawasaki, Masashi},
  journal = {Phys. Rev. Lett.},
  volume = {125},
  issue = {14},
  pages = {147001},
  numpages = {5},
  year = {2020},
  month = {Sep},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.125.147001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.125.147001}
}

@article{Smejkal:2022,
  title = {{Emerging Research Landscape of Altermagnetism}},
  author = {\ifmmode \check{S}\else \v{S}\fi{}mejkal, Libor and Sinova, Jairo and Jungwirth, Tomas},
  journal = {Phys. Rev. X},
  volume = {12},
  issue = {4},
  pages = {040501},
  numpages = {27},
  year = {2022},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevX.12.040501},
  url = {https://link.aps.org/doi/10.1103/PhysRevX.12.040501}
}
@article{Wang:2021,
author = {Wang, Chong and Xu, Yong and Duan, Wenhui},
title = {{Ising Superconductivity and Its Hidden Variants}},
journal = {Accounts of Materials Research},
volume = {2},
number = {7},
pages = {526-533},
year = {2021},
doi = {10.1021/accountsmr.1c00068},

URL = { 
        https://doi.org/10.1021/accountsmr.1c00068
    
},
eprint = { 
        https://doi.org/10.1021/accountsmr.1c00068
    
}

}
@article{Usui:2012,
  title = {{Minimal electronic models for superconducting BiS${}_{2}$ layers}},
  author = {Usui, Hidetomo and Suzuki, Katsuhiro and Kuroki, Kazuhiko},
  journal = {Phys. Rev. B},
  volume = {86},
  issue = {22},
  pages = {220501},
  numpages = {5},
  year = {2012},
  month = {Dec},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.86.220501},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.86.220501}
}

%: LaO1-xFxBiS2 structure x=0.5
@article{Mizuguchi2012,
author = {Mizuguchi ,Yoshikazu and Demura ,Satoshi and Deguchi ,Keita and Takano ,Yoshihiko and Fujihisa ,Hiroshi and Gotoh ,Yoshito and Izawa ,Hiroki and Miura ,Osuke},
title = {{Superconductivity in Novel BiS2-Based Layered Superconductor LaO$_{1-x}$F$_x$BiS$_2$}},
journal = {Journal of the Physical Society of Japan},
volume = {81},
number = {11},
pages = {114725},
year = {2012},
doi = {10.1143/JPSJ.81.114725},
URL = {
        https://doi.org/10.1143/JPSJ.81.114725
},
eprint = {
        https://doi.org/10.1143/JPSJ.81.114725
}
}


%: LaO1-xFxBiSe2 structure x=0.5
@article{Krzton-Maziopa_2014,
doi = {10.1088/0953-8984/26/21/215702},
url = {https://dx.doi.org/10.1088/0953-8984/26/21/215702},
year = {2014},
month = {may},
publisher = {IOP Publishing},
volume = {26},
number = {21},
pages = {215702},
author = {A Krzton-Maziopa and Z Guguchia and E Pomjakushina and V Pomjakushin and R Khasanov and H Luetkens and P K Biswas and A Amato and H Keller and K Conder},
title = {{Superconductivity in a new layered bismuth oxyselenide: LaO$_{0.5}$F$_0.5$BiSe$_2$}},
journal = {Journal of Physics: Condensed Matter},
abstract = {We report superconductivity at Tc ≈ 2.6 K in a new layered bismuth oxyselenide LaO0.5F0.5BiSe2 with the ZrCuSiAs-type structure composed of alternating superconducting BiSe2 and blocking LaO layers. The superconducting properties of LaO0.5F0.5BiSe2 were investigated by means of dc magnetization, resistivity and muon-spin rotation experiments, revealing the appearance of bulk superconductivity with a rather large superconducting volume fraction of ≈ 70% at 1.8 K.}
}



%: UCoGe Experimental structure
@article{CANEPA1996225,
title = {{Structural and transport properties of some UTX compounds where T = Fe, Co, Ni and X = Si, Ge}},
journal = {Journal of Alloys and Compounds},
volume = {234},
number = {2},
pages = {225-230},
year = {1996},
issn = {0925-8388},
doi = {https://doi.org/10.1016/0925-8388(95)02037-3},
url = {https://www.sciencedirect.com/science/article/pii/0925838895020373},
author = {F. Canepa and P. Manfrinetti and M. Pani and A. Palenzona},
keywords = {Uranium intermetallics, Structural properties, Electrical resistivity},
abstract = {The ternary intermetallic compounds with general formula UTX (T = Fe, Co, Ni; X = Si, Ge) were analyzed by X-ray methods and some of their physical properties examined. All the studied phases belong to the well known TiNiSi-type structure. The compound UFeGe shows a phase transition at 500 K; at room temperature it crystallizes in a new monoclinic structure with a = 6.986, b = 4.308, c = 6.992Å, β = 93.71° in the space group P21/m; above 500 K it changes into the orthorhombic TiNiSi-type. Electrical resistivity measurements were carried out in the range 1.5–300 K for all samples, and up to 600 K for UFeGe. Anomalies in the resistivity behaviour were detected for UNiSi, UFeGe, UCoGe and UNiGe at 19, 80, 46 and 41 K respectively and ascribed to magnetic transitions.}
}

%: Samsel(2010) Fermi surface of UCoGe by FPLO-LDA(LSDA)
@article{Samsel2010,
doi = {10.1088/0953-8984/22/1/015503},
url = {https://dx.doi.org/10.1088/0953-8984/22/1/015503},
year = {2009},
month = {dec},
publisher = {},
volume = {22},
number = {1},
pages = {015503},
author = {M Samsel-Czekała and S Elgazzar and P M Oppeneer and E Talik and W Walerczyk and R Troć},
title = {{The electronic structure of UCoGe by ab initio calculations and XPS experiment}},
journal = {Journal of Physics: Condensed Matter},
}

%: Fermi surface of UCoGe by RLAPW-LDA; Yamagami
@article{PhysRevB.91.174503,
  title = {{Electronic structures of ferromagnetic superconductors ${\text{UGe}}_{2}$ and UCoGe studied by angle-resolved photoelectron spectroscopy}},
  author = {Fujimori, Shin-ichi and Ohkochi, Takuo and Kawasaki, Ikuto and Yasui, Akira and Takeda, Yukiharu and Okane, Tetsuo and Saitoh, Yuji and Fujimori, Atsushi and Yamagami, Hiroshi and Haga, Yoshinori and Yamamoto, Etsuji and \ifmmode \bar{O}\else \={O}\fi{}nuki, Yoshichika},
  journal = {Phys. Rev. B},
  volume = {91},
  issue = {17},
  pages = {174503},
  numpages = {9},
  year = {2015},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.91.174503},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.91.174503}
}

% title = {${\mathbb{Z}}_{4}$ Topological Superconductivity in UCoGe},

%: Yamagami Fermi surface
@article{PhysRevLett.122.227001,
  title = {{${\bm{Z}}_{4}$ Topological Superconductivity in UCoGe}},
  author = {Daido, Akito and Yoshida, Tsuneya and Yanase, Youichi},
  journal = {Phys. Rev. Lett.},
  volume = {122},
  issue = {22},
  pages = {227001},
  numpages = {7},
  year = {2019},
  month = {Jun},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.122.227001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.227001}
}



%: Flair
@article{FLAPW2009,
  title={{FLAPW}: Applications and Implementations},
  author={M Weinert and G Schneider and R Podloucky and J Redinger},
  journal={J. Phys. Condens. Matter},
  volume={21},
  pages={084201},
  year={2009},
  doi={10.1088/0953-8984/21/8/084201},
}

%: GGA-PBE
@article{PBE,
  title = {{Generalized Gradient Approximation Made Simple}},
  author = {Perdew, John P. and Burke, Kieron and Ernzerhof, Matthias},
  journal = {Phys. Rev. Lett.},
  volume = {77},
  issue = {18},
  pages = {3865--3868},
  numpages = {0},
  year = {1996},
  month = {Oct},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.77.3865},
}


@article{doi:10.1063/1.368733,
author = {Ravindran,P.  and Fast,Lars  and Korzhavyi,P. A.  and Johansson,B.  and Wills,J.  and Eriksson,O. },
title = {Density functional theory for calculation of elastic properties of orthorhombic crystals: Application to {TiSi$_2$}},
journal = {Journal of Applied Physics},
volume = {84},
number = {9},
pages = {4891-4904},
year = {1998},
doi = {10.1063/1.368733},
}

%: FermiSurfer
@article{KAWAMURA2019197,
title = {{FermiSurfer: Fermi-surface viewer providing multiple representation schemes}},
journal = {Computer Physics Communications},
volume = {239},
pages = {197-203},
year = {2019},
issn = {0010-4655},
doi = {https://doi.org/10.1016/j.cpc.2019.01.017},
url = {https://www.sciencedirect.com/science/article/pii/S0010465519300347},
author = {Mitsuaki Kawamura},
keywords = {Fermi surface, Anisotropy, Superconductivity},
abstract = {FermiSurfer is a newly developed Fermi-surface viewer designed to facilitate the understanding of the physical properties of metals. It can display the Fermi surfaces of a material, color plots of arbitrary k-dependent quantities, the Fermi surface at arbitrary cross sections (Fermi lines), cross- or parallel-eye three-dimensional stereogram views, nodal lines, extremal orbits, and highlight the occupied or empty side of the Fermi surface. In addition, various first-principles software packages can produce input for FermiSurfer. This paper explains how to use FermiSurfer and demonstrates its usefulness by investigating the origin of the anisotropic superconductivity of YNi2B2C.
Program summary
Program Title: FermiSurfer Program Files doi: http://dx.doi.org/10.17632/36992zhpvk.1 Licensing provisions: MIT Programming language: C Nature of problem: The anisotropy of quantities on Fermi surfaces (the character of orbitals, etc.) strongly affects electronic properties, such as superconductivity or thermoelectricity, in metals. Observing the anisotropy, however, remains difficult. Thus, a graphical tool that can elucidate how quantities vary over complicated Fermi surfaces is highly desirable. Solution method: FermiSurfer uses the tetrahedron method to compute Fermi surfaces. The French-curve interpolation is used to display smooth Fermi surfaces. Additional comments including restrictions and unusual features : The parallel- and cross-eye stereograms are available to enhance the visibility of complicated Fermi surfaces. This program works on any operating system, such as Linux, UNIX, macOS, and Windows, in which OpenGL library is installed.}
}

%: VESTA
@article{Momma2011,
author = "Momma, Koichi and Izumi, Fujio",
title = "{{\it VESTA3} for three-dimensional visualization of crystal, volumetric and morphology data}",
journal = "Journal of Applied Crystallography",
year = "2011",
volume = "44",
number = "6",
pages = "1272--1276",
month = "Dec",
doi = {10.1107/S0021889811038970},
url = {https://doi.org/10.1107/S0021889811038970},
abstract = {{\it VESTA} is a three-dimensional visualization system for crystallographic studies and electronic state calculations. It has been upgraded to the latest version, {\it VESTA3}, implementing new features including drawing the external mor{\-}phology of crystals; superimposing multiple structural models, volumetric data and crystal faces; calculation of electron and nuclear densities from structure parameters; calculation of Patterson functions from structure parameters or volumetric data; integration of electron and nuclear densities by Voronoi tessellation; visualization of isosurfaces with multiple levels; determination of the best plane for selected atoms; an extended bond-search algorithm to enable more sophisticated searches in complex molecules and cage-like structures; undo and redo in graphical user interface operations; and significant performance improvements in rendering isosurfaces and calculating slices.},
keywords = {VESTA 3, data visualization, electronic state calculations, Voronoi tessellation, computer programs},
}

@article{Sigrist:2005,
author = {Sigrist,Manfred },
title = {{Introduction to Unconventional Superconductivity}},
journal = {AIP Conference Proceedings},
volume = {789},
number = {1},
pages = {165-243},
year = {2005},
doi = {10.1063/1.2080350},

URL = { 
        https://aip.scitation.org/doi/abs/10.1063/1.2080350
    
},
eprint = { 
        https://aip.scitation.org/doi/pdf/10.1063/1.2080350
    
}

}

@book{Mineev:1999,
	author = {Mineev, V.P. and Samokhin, K.V.},
	isbn = {90-5699-209-0},
	publisher = {Gordon and Breach Science Publishers},
	title = {{Introduction to Unconventional Superconductivity}},
	year = {1999},
	}

@article{Machida:1985,
author = {Machida ,Kazushige and Ohmi ,Tetsuo and Ozaki ,Masa-aki},
title = {{Anisotropy of Upper Critical Fields for d- and p-Wave Pairing Superconductivity}},
journal = {Journal of the Physical Society of Japan},
volume = {54},
number = {4},
pages = {1552-1559},
year = {1985},
doi = {10.1143/JPSJ.54.1552},

URL = { https://doi.org/10.1143/JPSJ.54.1552},
eprint = { https://doi.org/10.1143/JPSJ.54.1552}
}

@article{Tou:1996,
  title = {{Odd-Parity Superconductivity with Parallel Spin Pairing in ${\mathrm{UPt}}_{3}$: Evidence from ${}^{195}\mathrm{Pt}$ Knight Shift Study}},
  author = {Tou, H. and Kitaoka, Y. and Asayama, K. and Kimura, N. and \ifmmode \bar{O}\else \={O}\fi{}nuki, Y. and Yamamoto, E. and Maezawa, K.},
  journal = {Phys. Rev. Lett.},
  volume = {77},
  issue = {7},
  pages = {1374--1377},
  numpages = {0},
  year = {1996},
  month = {Aug},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.77.1374},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.77.1374}
}

@article{Bastien:2016,
  title = {{Lifshitz Transitions in the Ferromagnetic Superconductor UCoGe}},
  author = {Bastien, Ga\"el and Gourgout, Adrien and Aoki, Dai and Pourret, Alexandre and Sheikin, Ilya and Seyfarth, Gabriel and Flouquet, Jacques and Knebel, Georg},
  journal = {Phys. Rev. Lett.},
  volume = {117},
  issue = {20},
  pages = {206401},
  numpages = {5},
  year = {2016},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.117.206401},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.117.206401}
}

@article{Shimizu:2019,
  title = {{Spin-Triplet $p$-Wave Superconductivity Revealed under High Pressure in ${\mathrm{UBe}}_{13}$}},
  author = {Shimizu, Yusei and Braithwaite, Daniel and Aoki, Dai and Salce, Bernard and Brison, Jean-Pascal},
  journal = {Phys. Rev. Lett.},
  volume = {122},
  issue = {6},
  pages = {067001},
  numpages = {6},
  year = {2019},
  month = {Feb},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.122.067001},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.122.067001}
}

@article{PhysRevB.94.174518,
  title = {{Displacement and annihilation of Dirac gap nodes in $d$-wave iron-based superconductors}},
  author = {Chubukov, Andrey V. and Vafek, Oskar and Fernandes, Rafael M.},
  journal = {Phys. Rev. B},
  volume = {94},
  issue = {17},
  pages = {174518},
  numpages = {9},
  year = {2016},
  month = {Nov},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.94.174518},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.94.174518}
}

@article{PhysRevB.103.174505,
  title = {Spin susceptibility of superconductors with strong spin-orbit coupling},
  author = {Samokhin, K. V.},
  journal = {Phys. Rev. B},
  volume = {103},
  issue = {17},
  pages = {174505},
  numpages = {13},
  year = {2021},
  month = {May},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevB.103.174505},
  url = {https://link.aps.org/doi/10.1103/PhysRevB.103.174505}
}


 

 @article{PDW,
author = {\textbf{D. F. Agterberg} and Davis, J.C. S\'{e}amus and Edkins, Stephen D. and Fradkin, Eduardo and Van Harlingen, Dale J. and Kivelson, Steven A. and Lee, Patrick A. and Radzihovsky, Leo and Tranquada, John M. and Wang, Yuxuan},
title = {The Physics of Pair-Density Waves: Cuprate Superconductors and Beyond},
journal = {Annual Review of Condensed Matter Physics},
volume = {11},
number = {1},
pages = {231-270},
year = {2020},
doi = {10.1146/annurev-conmatphys-031119-050711},
URL = {https://doi.org/10.1146/annurev-conmatphys-031119-050711},
eeprint = {https://doi.org/10.1146/annurev-conmatphys-031119-050711},
}

@article{Samokhin:2021,
title={{Spin Susceptibility of Superconductors with Strong Spin-Orbit Coupling}},
author={Samokhin, K. V.},
journal={Physical Review B},
volume={103},
number={17},
pages={174505},
year={2021},
month={May},
doi={10.1103/physrevb.103.174505},
url={https://doi.org/10.1103/physrevb.103.174505},
publisher={American Physical Society ({APS})}
}

@article{Samokhin:2019-2,
	doi = {10.1103/physrevb.100.054501},
  
	url = {https://doi.org/10.1103/physrevb.100.054501},
  
	year = 2019,
	month = {aug},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {100},
  
	number = {5},
  
	author = {K. V. Samokhin},
  
	title = {Symmetry of superconducting pairing in non-pseudospin electron bands},
  
	journal = {Physical Review B}
}


@article{Samokhin:2020,
	doi = {10.1103/physrevb.101.214524},
  
	url = {https://doi.org/10.1103/physrevb.101.214524},
  
	year = 2020,
	month = {jun},
  
	publisher = {American Physical Society ({APS})},
  
	volume = {101},
  
	number = {21},
  
	author = {K. V. Samokhin},
  
	title = {Exotic interband pairing in multiband superconductors},
  
	journal = {Physical Review B}
}
